Learning Consumer Preferences from Bundle Sales Data

Problem definition: This paper studies the problem of estimating consumer preferences from bundle sales data. Product bundling is a widely used pricing strategy in retail markets. To set profitable bundle selection and prices, the seller needs to learn the distribution of consumers' valuations for individual products from the transaction data. When customers purchase bundles or multiple products, classical methods such as discrete choice models cannot be used to estimate consumers' valuations. In this paper, we propose an approach to learn the distribution of consumers' valuations toward the products using bundle sales data. Methodology/results: Our approach is to define a utility model for customer choices and estimate the parameters of a valuation distribution that maximizes the likelihood of observing the transaction data. Our approach reduces this problem to an estimation problem where the samples are censored by polyhedral regions on the valuation space of customers. Using the EM algorithm and Monte Carlo simulation, our approach can recover the distribution of consumers' valuations. We extend the framework to allow for unobserved no-purchases, clustered market segments and to incorporate non-additive bundle utilities with synergy effects. In addition, we provide theoretical results on the identifiability of the probability model and sufficient conditions for local convergence of the EM algorithm. Moreover, the performance of the approach is also demonstrated numerically with synthetic and real datasets. Managerial implications: This study demonstrates the challenge to leverage the transaction data of bundle sales to learn customers' preferences. The proposed algorithm provides a practical guidance for retailers.

==> avg_l1_byI_N10000_every50.csv <==
t,I2,I3,I4,I5,I6
0,7.089860340758004,11.159989429599497,14.690951184720612,15.109286232327724,31.66128682485012
50,22.232966686305733,136.02118756031274,136.12376918829142,540.9108509983303,511.2204182065276
100,13.766426836464378,45.46898775460449,48.24339987815624,280.32988018546354,325.81799353763034
150,5.013849871650541,16.499406287289343,10.126265316854225,111.05893710663578,225.10269465874785
200,2.314914338307449,7.110590294766231,2.5803886433538703,37.49007952405484,163.74135720573182
250,1.3826472576170592,3.390993209025312,1.511189345159362,10.248382630851648,131.55233024899903
300,0.8666361669622208,1.7944422019940227,1.085326826932586,3.3852255566138507,104.89670300747188
350,0.5242750054261408,1.0040276424004615,0.813075117748347,1.9884920400844837,83.81179714463428
400,0.3017345998281385,0.5590673908206049,0.6434770854724753,1.487281245492447,66.67560685196058
450,0.1663421203045703,0.3170329545743857,0.5239967139548716,1.1153610916379366,50.5903251549304
500,0.0991574651392263,0.2047465808238115,0.4372880340734954,0.8592901816519224,36.14038825377155
550,0.0745419859300341,0.1721082769199281,0.371827081420653,0.707641730098709,24.359379073638927
600,0.0673286069075361,0.1547881463456448,0.3201066929881832,0.6040086004489224,15.263959577159094
650,0.0686329759753771,0.1518635200948039,0.2829609802914496,0.5261622255889236,8.841585057024032
700,0.0692887030743569,0.1494014643752562,0.2539066712515884,0.4673420824870414,4.928566742386835
750,0.06962043714328,0.1542788562141959,0.2302913586664229,0.4167926481520897,2.9187027047352347
800,0.0697890377418909,0.1602686768405702,0.2113226991055569,0.3730724155274688,1.8543579061976327
850,0.0698750205147732,0.1674545281707609,0.1962009984392062,0.3407744163493148,1.3326973714010333
900,0.0699189798430853,0.1731161558290896,0.1845279366165687,0.3190449523177434,1.0176798029080816
950,0.0699414949829395,0.1775069268381066,0.1771618534616894,0.300127349949303,0.8631660887160775


==> avg_l1_byN_I2_every50.csv <==
t,N1000,N1500,N2000,N2500,N3000,N5000,N10000
0,7.089860340758004,7.089860340758004,7.089860340758004,7.089860340758004,7.089860340758004,7.089860340758004,7.089860340758004
50,42.93761358662052,44.43026763090554,44.52617592331345,44.7706871366317,47.18932753771072,49.57736049099008,22.232966686305733
100,32.061120083012895,33.921075037765384,33.43049022626716,32.86441069220716,35.49270981679373,36.09142544914205,13.766426836464378
150,19.1279672419292,21.58294807696248,20.885943190970067,19.360358801643404,21.377932075052104,20.909170009559407,5.013849871650541
200,12.89095901814896,15.484559077632396,14.839550944748012,12.723003731692929,14.48217042660122,13.31580696619802,2.314914338307449
250,10.304580735957908,12.586772301487176,12.23532129775238,10.020270426374998,11.591374901011047,10.001477114173458,1.3826472576170592
300,9.021343303908887,11.329132791579736,11.001694312804956,8.821335553474627,10.29101287752664,8.404570739948213,0.8666361669622208
350,8.155874882173467,10.484002925115911,10.141063921844006,7.910591432457715,9.50014601433376,7.350208474472957,0.5242750054261408
400,7.336357824356818,9.721861504643105,9.32867079557535,7.135666331539023,8.757079876447245,6.460444774710288,0.3017345998281385
450,6.529021518920351,8.978779542780984,8.540990865099271,6.353902944966949,8.053134338789304,5.617012321741419,0.1663421203045703
500,5.713914657856722,8.195662273055984,7.7570780118559,5.564155035353816,7.378702546883258,4.797154746578696,0.0991574651392263
550,4.878974849230095,7.404823514035617,6.937364218551066,4.769154052072191,6.70124987476032,3.9888580224711783,0.0745419859300341
600,4.054964193576782,6.677963653881402,6.133633817215791,3.95233571579512,6.014440685762259,3.230572981280841,0.0673286069075361
650,3.2107332779657374,5.864264679971963,5.271502617522663,3.2097313831149097,5.344575553150915,2.5078904556778645,0.0686329759753771
700,2.4060284500318074,5.096846331121509,4.457443533235101,2.4735035556461646,4.66331962426999,1.8488090643878132,0.0692887030743569
750,1.6525569811766747,4.285182454960077,3.607791284759754,1.8003700187892409,3.989088260731247,1.3135338668826084,0.06962043714328
800,1.056917932685016,3.5021379502182066,2.7969230903269464,1.218517096657589,3.318076488151167,0.8921160620266362,0.0697890377418909
850,0.6118018876245265,2.7118323283669348,2.0365602830500107,0.7606437675343952,2.6746770656376664,0.5837631487082123,0.0698750205147732
900,0.3069773392784957,1.9746613614253736,1.380466190449324,0.424782711280629,2.07643443645392,0.3686824015623646,0.0699189798430853
950,0.245317371578453,1.3433966560385184,0.8522868724073612,0.2175053693434151,1.5430362919578415,0.2355848242561938,0.0699414949829395


==> avg_l1error_byN_I2_base_noA3.csv <==
t,N1000,N1500,N2000,N2500,N3000,N5000,N10000
0,8.522712779650744,8.522712779650744,8.522712779650744,8.522712779650744,8.522712779650744,8.522712779650744,8.522712779650744
1,25.64811355431969,25.436386685188964,25.24585877125782,25.166342162930253,25.099121292869125,25.130115572629936,25.17198564720128
2,35.35955460050294,35.324444229229904,34.665550914881855,34.77490506934702,34.598430575134905,34.11425153571326,34.16855328593252
3,39.875033442692256,40.20409692266826,39.03397785926631,39.31196484768116,39.07888760131252,38.00576594900952,38.05941855843303
4,41.536471178542726,42.298697960366574,40.669921266298296,41.05373710383984,40.78138751125505,39.21345082772323,39.26139853731191
5,41.67633242821928,42.73935006836509,40.78159353419171,41.17222660168945,40.85336618825704,38.94494948890712,38.94781748913904
6,40.82563981548432,42.199063699703466,39.9997661671042,40.32496539261162,39.90700424145779,37.86027593299585,37.8339866523959
7,39.54285979016388,41.06415385743784,38.639155101618144,38.96853184627333,38.52425426445502,36.32628548608296,36.314832511436826
8,38.00336467294997,39.58934994004351,36.98919655137811,37.282723490567086,36.84090471946636,34.63302616522707,34.59421863869258
9,36.2145366079719,37.83221872332563,35.27615689427925,35.41568246544021,35.06290051587346,32.855431375299666,32.83257685560498
10,34.411451476857245,36.107006497054215,33.5509005643221,33.610573445290555,33.24968088965351,31.11642704616744,31.115045566141664
11,32.68181035753523,34.434744271866336,31.86882627348719,31.88336570430513,31.51167767396203,29.465943797558506,29.485547061609765
12,31.100429740600777,32.80989732845676,30.291598016715906,30.28420308213201,29.90526791757701,27.88016482360232,27.98857912106937
13,29.515912337971788,31.25559037386387,28.85631400702026,28.734255168674235,28.321979631310484,26.45407481671444,26.590639988086807
14,28.089177028164404,29.812320038431352,27.488219893589967,27.316600900632384,26.878265952378356,25.10376637078964,25.289194536078494
15,26.792795207238324,28.507670741892166,26.236962260840222,26.000417647990904,25.53430556136909,23.861632260977064,24.079963486363727
16,25.575227047869816,27.234760464466618,25.044139606526524,24.72557858901688,24.24585017954513,22.705553024464965,22.951929040031164
17,24.453673595943723,25.9987078659928,23.890684498250028,23.51319717056657,23.03872296247454,21.631465388938125,21.881538048520536
18,23.3376075750914,24.821794062918524,22.82397169269799,22.453238027448887,21.91219150668916,20.57389715204678,20.86799731247329
19,22.32987765675736,23.77319643567651,21.7937312446417,21.37691276957029,20.866173522433176,19.60920716698651,19.906766589512657
20,21.37452147499333,22.69354365380492,20.813539013862407,20.385970383686445,19.879724717092085,18.683168890657864,18.98211809806101
21,20.40990464953398,21.70885921232757,19.942781570361515,19.421387827380823,18.95709176825407,17.79072598095156,18.1181342752544
22,19.55500827530372,20.745147117206788,19.08916386959699,18.493998782216988,18.057959161743792,16.9272212506056,17.301214314505703
23,18.74044883064297,19.86990937976661,18.29513488971832,17.66638231265689,17.227837952302135,16.124365317752396,16.510671305027298
24,17.94953592025077,19.05975023375109,17.480456498125445,16.882159618447407,16.394355266672118,15.35346216370688,15.7591064889272
25,17.22504796801726,18.231507556888182,16.76579866554662,16.106438396730223,15.59064336046106,14.610431406252518,15.024852700852351
26,16.489442577768912,17.478874069412935,16.086040002175245,15.341686950304537,14.824983483005887,13.903049396796774,14.326742724781406
27,15.789676972494142,16.734573794644568,15.411484035206133,14.617458951721297,14.09941818653582,13.20471473152633,13.660487328339306
28,15.108163678462128,16.017882480338372,14.77958114572393,13.925688320084534,13.401315908904266,12.559841832806358,13.02631180902632
29,14.40778531600263,15.309722202270116,14.126952250041624,13.251172108819892,12.7232559472542,11.943121759807465,12.407606480259131
30,13.781537337093017,14.671120931630064,13.509499652364264,12.643879012348847,12.091563830615176,11.34707054181474,11.825504016962292
31,13.159372924862655,14.03561866095478,12.93293116054983,12.023414969099804,11.466342167950025,10.785023454024396,11.26654961733176
32,12.566384346543863,13.435716414248027,12.348543118806957,11.434411984931296,10.89977608878977,10.220219195654384,10.715881734026082
33,12.036291211281396,12.851573961310889,11.806653256218118,10.867822901960784,10.340115911698588,9.700374151249482,10.193357743422457
34,11.497553631230522,12.281067359752248,11.262155516599512,10.324655058911466,9.799690783595514,9.203714410720174,9.70633385376197
35,10.982277683546714,11.741580177611525,10.737887238954643,9.82031137268425,9.280837495096277,8.727342372742731,9.219875180461948
36,10.50015834147039,11.193778092884289,10.247596510759454,9.325168684787403,8.7845572601273,8.271717473333297,8.759826865636125
37,10.045387852640816,10.700157967973844,9.760806500540314,8.83676110720944,8.303719001726162,7.831141442671381,8.313287359757728
38,9.577050260443643,10.189726587422548,9.317307694152882,8.352552001324208,7.853668608292842,7.418135574616916,7.893903935450568
39,9.16095733951127,9.719306281189132,8.884242154216137,7.893765344555734,7.421957356309647,7.01346861279204,7.488314969902034
40,8.727756714754472,9.26383205444529,8.477121533661792,7.475403546794201,7.004785388210723,6.62395457375712,7.093609683265737
41,8.322535214347836,8.846951294172362,8.07676245201483,7.06821666372057,6.612905374172738,6.259618899708252,6.717418573849865
42,7.947557217701324,8.434025264581429,7.692514684429408,6.688086525258552,6.25024514015598,5.908074597356148,6.362649040847845
43,7.549919628801817,8.030939800780244,7.310317818773034,6.328163163760718,5.891920916578996,5.564113401160648,6.01386208910014
44,7.177376326889918,7.650641978036458,6.954249511874603,5.969076010717985,5.5532630424390375,5.2503003573847655,5.687734154050969
45,6.797792740979186,7.28979113863339,6.618762374706271,5.646040249913558,5.240362351110078,4.94534234453793,5.369097854134252
46,6.441699154298522,6.949333777209888,6.305549357512413,5.33822726167207,4.93857290198439,4.657877004567882,5.075233015689629
47,6.114550781356626,6.5988363844123405,5.983746681078998,5.04476922208222,4.65202559133726,4.37568609965328,4.791379548345373
48,5.789615370456988,6.263218690385443,5.687457200870317,4.757590517577235,4.378963051166021,4.112183514908456,4.520554969429214
49,5.487480253788999,5.964423645837069,5.40503598556577,4.473305921521337,4.1051125701026825,3.8679688548373705,4.262948820731072
50,5.20518673655189,5.6657891722857725,5.128664529143086,4.214370069614309,3.8611003894218103,3.637831692029863,4.01757648469489
51,4.949250661847379,5.377496083915062,4.865154930828225,3.967419268261767,3.6261996769193616,3.410679060043522,3.782068787150296
52,4.689749783238759,5.103351143725097,4.596290596334942,3.74329890254206,3.4038400796380297,3.1939433117619225,3.5604902050198617
53,4.44040292094012,4.829410470595641,4.361970752697566,3.523349107211164,3.1885723856329733,2.9951799231292813,3.352928006739388
54,4.194159011748277,4.57034257279556,4.142929581684784,3.311042311441569,2.983377647786384,2.806933213305973,3.1524945942074214
55,3.970366958897538,4.336993151054024,3.924525013757511,3.109787499278342,2.793139648606519,2.628209304907959,2.9632033125806827
56,3.742754500485589,4.111978035493093,3.719333912723815,2.9132838400612946,2.6067199791829445,2.46360609511062,2.7823851917735687
57,3.5402323212734164,3.8828213195604646,3.525394251670944,2.7306699135192485,2.4335934115275557,2.303307320328975,2.616035525690036
58,3.3566833024954312,3.682268719511317,3.3400309372306403,2.563096227221118,2.2702534915369963,2.156473805381361,2.456821062841165
59,3.1750392594672143,3.4831391374966785,3.1516081012611648,2.400833743279136,2.1210045867454803,2.016048789603668,2.3053121654284623
60,3.0001255487238367,3.295541899096985,2.976989178475609,2.2535932529289866,1.973410046746448,1.8898045909305248,2.1655487472023167
61,2.8395094854634118,3.1206639994613887,2.821785121180448,2.112095008761217,1.834618150742432,1.7674333430831934,2.0291846525704225
62,2.68930281361744,2.943837199282061,2.6684128864863443,1.976042791888984,1.7072975173659417,1.6517771431432475,1.8998925230175705
63,2.536204612167746,2.7885388948627488,2.517063664429872,1.8521306661453565,1.5874060205345917,1.5397290491841622,1.7806415098320505
64,2.3946767040032992,2.633179402632869,2.376797248924197,1.7343253482503225,1.4767557302336345,1.4363029966600511,1.6704298069923322
65,2.257918922868904,2.498811344855363,2.242383720200489,1.6227321778001682,1.3704347714838028,1.339397782064568,1.566601090328324
66,2.132529612076293,2.3655339678617664,2.1213638444973326,1.5190533536737745,1.2761958123397823,1.251064234601604,1.468065574555318
67,2.0102813456088904,2.245685501460194,2.008741014374205,1.4142845384762934,1.184408851104228,1.167688295606925,1.3761200265090212
68,1.893440153309336,2.124321687330147,1.8904239303542087,1.3242121859116114,1.0957477520731354,1.0862973128548634,1.2905034329826608
69,1.785756465787986,2.0107666657830467,1.7901685311609736,1.2300554795982002,1.0133278005135318,1.011577503530828,1.2108757808641262
70,1.6807042006506734,1.8985822653958628,1.691362222035428,1.1459043284544173,0.9393500883252494,0.9396495467801874,1.1359008823402017
71,1.589447993549879,1.79132293198699,1.5994315314168777,1.0659021803448254,0.8668651911702806,0.8712543864175762,1.063643122372296
72,1.5079966982625703,1.6918605538668474,1.5089729756483123,0.990869207893215,0.8016258311321142,0.8091505949835986,0.9956313958203336
73,1.4261881127575549,1.599423436239127,1.423921034413988,0.9192644081141772,0.7402142056500862,0.7542987571574918,0.9330795578812509
74,1.342071417644857,1.5087370687758572,1.346781402417886,0.8505540188137927,0.6850945325263075,0.6998936557020013,0.8724886279879772
75,1.2694668804439495,1.4309079819916306,1.2786442917592324,0.7924894402000439,0.6279325588397162,0.6526375793500749,0.8170437812527821
76,1.2004369824346202,1.3534404694926343,1.2111426830818182,0.7438718880101614,0.5781348636934746,0.6064721745106515,0.7668176114980314
77,1.1375258183823391,1.2742602256907285,1.146062997521664,0.6863423848008144,0.5328811178735053,0.5617933847099196,0.720651703095002
78,1.0676144581234353,1.2059587013502475,1.0804558306848793,0.6345212351006201,0.488558842799552,0.5228953331427367,0.6774261850606894
79,1.013184850172762,1.1454636744867968,1.0214451054711362,0.5850675088762357,0.4485010506774596,0.4854740538051245,0.6363189672078856
80,0.9606515945630708,1.0857108286014054,0.9689994354287088,0.5425011277490629,0.4104731436499877,0.4525400359600751,0.5944339418590444
81,0.9077752418928506,1.030877504784169,0.914778528133807,0.4995338457100399,0.3756402993872513,0.4174612979556748,0.5573496390227071
82,0.8639080544132471,0.9716544355653476,0.8659548982001807,0.4619509743821628,0.3413423850886013,0.3883903803673967,0.5219495388103945
83,0.8187754196801952,0.9155398889767374,0.8178628297410455,0.4265248146256666,0.3119641748500033,0.3603363694069621,0.4911668236433881
84,0.7723887697982877,0.8714989995036997,0.7774233941125077,0.3906691339738763,0.2864761205435748,0.3380156013838649,0.4610787547429507
85,0.7254504012502384,0.823108789718929,0.7353320626419033,0.3642334691677114,0.2582073320361735,0.3147623864982036,0.431928629734591
86,0.6878290417124037,0.7840745804879744,0.6963837170122377,0.3346580216422389,0.2375587385614341,0.293355555416674,0.4044502381040836
87,0.6526192095046629,0.7427973746382839,0.6616386663157152,0.3105804692379243,0.2127741255263514,0.2731007101575463,0.3805735658510292
88,0.6213588594117042,0.7087099660116586,0.6273126913545914,0.2888422452383724,0.1909744537808839,0.2543051595621318,0.3566582636807923
89,0.5930867491382034,0.6698156464334463,0.5999953510625632,0.2634602070679577,0.1702215872862658,0.2379576962910027,0.3363403561645829
90,0.5680120921299353,0.6331811349246967,0.5697410431773792,0.2384025555329326,0.1511056465947773,0.2198014442400426,0.3157211393484969
91,0.5343039217833496,0.6031421528700736,0.5426148338333192,0.2157712367072248,0.1331045351022077,0.2047353827247755,0.2973790488869934
92,0.5173544743920356,0.5699883012255581,0.5156653201951452,0.1928221467217933,0.1164958904216719,0.1886190719176381,0.2788499520869792
93,0.4955649718810029,0.5459593235043432,0.4912022777186231,0.1752844692362819,0.1094961082427233,0.1737502202154136,0.2614166469812172
94,0.4680617244910401,0.5198542058311801,0.4659059114854691,0.158115775467779,0.1078526314564788,0.1610015115842359,0.2459660286501487
95,0.4533412176912297,0.4923202150272978,0.4452595872432806,0.1448200187674319,0.1066756676384178,0.146835223111946,0.231984269414683
96,0.4382542432347214,0.472079945902782,0.4251507970603885,0.1297742287367914,0.1096801826674381,0.1340881527936067,0.2168213852621363
97,0.4141190751462558,0.4515141185255605,0.4029514221241831,0.1139751368636248,0.1189804503347104,0.1240470484238668,0.2039316768124483
98,0.3893211870074371,0.4332005693637904,0.3927263648347068,0.1027717845164316,0.1262561624823255,0.1133473239569018,0.1920951409622412
99,0.3753473914683723,0.4190365972078762,0.3774993521145737,0.0956271767799219,0.1317253561030178,0.1052947194344797,0.1818924581702161
100,0.3599456550287112,0.4069004980045936,0.3598831858035094,0.0882829828958649,0.1390145295551398,0.0961112916222006,0.1717314013889539
101,0.340050707667916,0.3874112751180405,0.3457894308628206,0.0877620250134244,0.1418579229041317,0.0887800532302281,0.163299048651369
102,0.3281858498504518,0.3731830954719062,0.3314763586596832,0.08641812650433,0.1489434654380264,0.084263065564224,0.1550791963743272
103,0.3235649125530408,0.361981882071743,0.3132797125026168,0.0873793345363077,0.1544576118394015,0.0831976648937569,0.147533516445043
104,0.3128023884894191,0.3517838659486629,0.3012873530840406,0.094313988950521,0.1588127781714164,0.0818255598465856,0.1390153592842886
105,0.2987113320238829,0.3415493482464004,0.289487488195535,0.0980857963464106,0.1614064586598924,0.0805376772815514,0.1310706350295672
106,0.2876436279817112,0.3286190100623486,0.2766422939559377,0.1006137790524684,0.1674929499485444,0.0793598543215637,0.1248716178031992
107,0.274664611395086,0.3205765341969131,0.268150857075164,0.1035021871910996,0.1691223950376652,0.0778866806762906,0.1182396337677123
108,0.2704527340405789,0.3107857004968645,0.2595157320127996,0.1061100256008743,0.1733434891723602,0.0766353230880167,0.1115311449158796
109,0.2611824390970061,0.2979179003390285,0.2483352719259099,0.1075732430563245,0.177348186236992,0.0764252045984391,0.1059933671404247
110,0.2586850700604687,0.2934897691469045,0.2416963321807039,0.1089636005775741,0.1809912384288444,0.0774573199436948,0.0997951444909964
111,0.251560026454487,0.2790843725003322,0.2339175578421692,0.1063910270715183,0.1859906731372483,0.0807481844582819,0.0940785430327494
112,0.2403353475341814,0.2703668686707828,0.2270710988337976,0.1122189605376053,0.1926326638718178,0.0831760289408648,0.0873449998482449
113,0.2306063815265178,0.259922923813735,0.2198369138509921,0.1133481297238539,0.1931159326294249,0.0841509156243014,0.08464971513063
114,0.2235471272504574,0.2535924720301138,0.2099421494648227,0.1165568706532853,0.192791854013959,0.0889154190492811,0.0808172589298305
115,0.2225278323564084,0.2441730679851169,0.2051877824105005,0.1177687143867362,0.1930249242715317,0.0922660329517957,0.0770705259279883
116,0.2219779693042615,0.2380063636551905,0.1990862303452452,0.1146201693787419,0.1923849647643923,0.0950591448832467,0.0747198307172176
117,0.2171036912966824,0.230664737804895,0.1959070091950037,0.1167339843185556,0.1959150841621006,0.0950915918490959,0.070840304902053
118,0.2131616967543639,0.2257763523027666,0.1885594718505443,0.1213781558991671,0.1972052774338792,0.0953332977757258,0.0674784522097227
119,0.2115892791157342,0.2194305107937907,0.1815346188337965,0.1233063396599888,0.1991722727953302,0.0941973965598333,0.0659058057809478
120,0.2013507046078842,0.2140279176871592,0.1789628288858381,0.1251701165698412,0.197209414680914,0.0945640136219278,0.0646818438052616
121,0.1948375421150675,0.2101408570641998,0.1744618288946121,0.1222257461047035,0.2000971816980797,0.0936825820211912,0.0639698165099806
122,0.1802539377445138,0.2043272954903684,0.1700576324876485,0.1253627845117216,0.200516990427365,0.0940042707706138,0.0630027648771963
123,0.1797015965253889,0.202421697819666,0.1639271672348795,0.1277913028940982,0.1997761338625562,0.0930838353939943,0.0623207531100082
124,0.1781468434782674,0.1989548616714875,0.1600138546416875,0.1273660502648898,0.2018126466842106,0.0954718178839469,0.0614091442564487
125,0.178107279599504,0.1919818238791215,0.155209571317194,0.1285723667589708,0.1999497518632915,0.0956027841019765,0.0601422278496069
126,0.1747560678200136,0.1939804972196389,0.1528002461164175,0.1263199384731032,0.199809423440837,0.0948796255774392,0.0595096455231
127,0.1743339706292303,0.1910614191981447,0.1479733930611378,0.1294827050601145,0.2004102870545197,0.0953065067103561,0.0585475084378933
128,0.1740426578354433,0.1883347251859992,0.1445735158419647,0.1284828961303876,0.2011643954861984,0.0941652125320853,0.0582233702357284
129,0.1726511588462953,0.1868162561317629,0.1420269142929457,0.1276971149782073,0.1975855887672071,0.0926560274884888,0.0586744551634157
130,0.1661522446137073,0.1892233557424444,0.1388976979618698,0.1273797366665352,0.2006903900873021,0.0910883089829211,0.0599811518038457
131,0.167502361349119,0.1846246087469372,0.1388972719717941,0.1277926081717676,0.2005703379090308,0.0887879860329804,0.0609327678089542
132,0.1615421760816532,0.1844433521220291,0.1366882893275497,0.1246410248439493,0.1981317856698798,0.0879896841087509,0.0591578886167089
133,0.1584999459299478,0.1775945240021265,0.130813782465975,0.1244104956288579,0.197347649443473,0.0853206566233067,0.0594424801139948
134,0.155650413558417,0.1714107900233996,0.1235470113582158,0.1239099569818264,0.1946814330545888,0.0858435308774669,0.0600128964764844
135,0.1572708774433755,0.1706296211054488,0.1234017163717225,0.1256635043821979,0.1925473288636171,0.0860855201736925,0.0584146855478302
136,0.1567988655045653,0.1665181466395379,0.1207493902637824,0.1230878522773083,0.1920911886375782,0.0870707903383936,0.0586749722768571
137,0.1521121714155185,0.1703218312895783,0.117225967298735,0.1198909879265516,0.1930989602538415,0.0911832979896205,0.0600087455884385
138,0.145199667873122,0.1687464171148724,0.1127152044646032,0.1219637288377525,0.1921550639675747,0.0897685641372272,0.0587027902338896
139,0.1420624816746774,0.1658472452510439,0.1104315044531221,0.120577979319371,0.1892497128476324,0.0916129629862591,0.0584303231578419
140,0.1435721470362385,0.1665473477978518,0.1087112898309633,0.1226712298402623,0.1886133545954139,0.0920301557220284,0.0585222330995248
141,0.1426349719296908,0.1655010378160948,0.1050043162509712,0.1270744083146165,0.1897759333072015,0.0904193953935192,0.0576841321198354
142,0.1392270229911857,0.1643293518766448,0.1054045445396083,0.1236176693732224,0.1902052554747098,0.0924408787982054,0.0567832976851927
143,0.1359254974122064,0.1633553617535318,0.1025159778990111,0.1217092299294713,0.1927318740908551,0.0917016294292906,0.0562587670758124
144,0.1391951465256015,0.1587582337945281,0.1072949183920642,0.1218306941378888,0.1914236757058688,0.0889346593553378,0.0563776611766047
145,0.142773648164669,0.1594867092592482,0.1065145809974436,0.114635563104365,0.1914071876801635,0.0887891695546577,0.0564141541090023
146,0.1417568732775011,0.1605890966279779,0.1033595267429502,0.1117585116440983,0.1891502962400461,0.0884125461793288,0.0567930310486104
147,0.1407075520027827,0.1571341974712445,0.1062123533185871,0.1094559530145454,0.1872359773436025,0.0862731194292546,0.0562206311858297
148,0.1426556702560223,0.1629489830448332,0.1022790860609655,0.1126233165067833,0.1891614551666237,0.0852089366572353,0.0555995399410822
149,0.1384447742830252,0.1655860512111268,0.1027211828387276,0.1108692854230689,0.1880130556220568,0.0826913157572994,0.0565333364331084
150,0.135980102133334,0.1653741214414205,0.1023886853738022,0.1105845760089161,0.188636810905397,0.0810482534768408,0.0548829329179668
151,0.1368123107899888,0.1648985297863449,0.1034888648560844,0.1117126270248494,0.1853710073670517,0.0794575291224668,0.0549172210181972
152,0.1376470231929224,0.1636305763983915,0.1051555933414658,0.1091899990770868,0.1815110877579395,0.0796051885855592,0.0542035232812921
153,0.1313076971145012,0.1647138485878992,0.104003827599663,0.1095851652358059,0.1812253893854374,0.076399455804259,0.0523302029717398
154,0.1293499100130439,0.163480877422372,0.1079034787942037,0.1069502795136615,0.18183524253657,0.0763119217195782,0.0519109978340687
155,0.1294495457624547,0.163318356625863,0.1046335272893998,0.1059538403921339,0.1839632597920095,0.0740006183542869,0.0514168139987818
156,0.1257041988064364,0.1596561975127438,0.1027415200880572,0.1051637981095072,0.1859552675808258,0.071809067341735,0.0506415216422927
157,0.1274541134364389,0.1634817856374472,0.1026964456656384,0.1099979504379826,0.1841480079684145,0.0713624272030414,0.0514052313314813
158,0.1286310270550374,0.1614960844307144,0.1044160899167318,0.1119812453289512,0.1849660331540701,0.0710590928723346,0.0509442343803933
159,0.135229081575606,0.1600356138002802,0.1028486798658659,0.1102540923930089,0.1854060046800107,0.0712113168144878,0.049632434612014
160,0.1353310120539116,0.1570637516260176,0.103594712974466,0.1099605971903904,0.1812784406170162,0.0699798456827793,0.0492067941926679
161,0.1402786535537363,0.1548606787918471,0.1036328207595413,0.1070458719045891,0.1800293169899456,0.0716768321053699,0.0491301101413752
162,0.1362288788341057,0.1532860327341599,0.1009725209368288,0.1085730536072294,0.1765505621722881,0.0723982585243045,0.0463537645877666
163,0.1375978704425865,0.1535605331122843,0.1003663376811255,0.1098467958265489,0.1764660810652314,0.0719442068643515,0.0466102936870307
164,0.1388572219430513,0.1528971955085829,0.1012416012651945,0.1076125730925053,0.1768953886867359,0.0729280048385966,0.0464510795142702
165,0.1388470915653924,0.1501865746038451,0.0993526420312148,0.1070589897977314,0.1772031021139871,0.0729922506504901,0.0462623997481602
166,0.1429300018717394,0.1499299465849337,0.0968691910596274,0.1021406335433384,0.1777200998375745,0.0721581287703208,0.0444680797245411
167,0.1378929573968435,0.1507284226310708,0.0941055501647996,0.1034588749474241,0.1772559082261664,0.0738930468005668,0.0425683336498887
168,0.1334662921634457,0.1505223040504245,0.0966935910424851,0.1070683173053163,0.1782873123486317,0.0751653779584932,0.0420072858471262
169,0.1295813780960316,0.1523097463185654,0.0951569625359092,0.1030441619221154,0.1772253795227688,0.0755826784713634,0.0401318153936852
170,0.1274942272579675,0.1535800851200341,0.0944971408949551,0.1042279199935903,0.1742168620432909,0.076499180913696,0.0385685247770882
171,0.1242865970481675,0.1545676455520027,0.095586197238252,0.1084051203442088,0.1724189463201837,0.0718867031804284,0.0389006869147133
172,0.1258320813671115,0.1565686187800402,0.0921991029609499,0.1093530656575364,0.1742626391134228,0.0694102522489386,0.0379116424851129
173,0.1247268538297933,0.1531913957597517,0.0952337473424995,0.1087796055547415,0.1727291777070372,0.0685956507311464,0.0381535357722365
174,0.1272965774354446,0.1505420864619956,0.0947978075030408,0.1090606279661916,0.1716335935525824,0.0689735840825838,0.0382812104102071
175,0.128188569886257,0.1475697105106752,0.0954533042402431,0.1086084788820238,0.1738349907616804,0.067737067405788,0.0411250106601078
176,0.127915720244718,0.1483952976754874,0.0952466666625894,0.1080804960073082,0.1745518155923315,0.0660252322540519,0.0396474696269236
177,0.1250943127952655,0.1507498607297128,0.0911676025612415,0.1067318224518019,0.1757298701902281,0.0633344529384334,0.0416759354345783
178,0.1289468795060255,0.1500574911586838,0.0899459658593315,0.1063247488816892,0.1755741499907032,0.0637140352520705,0.0401513773474139
179,0.1290700018523901,0.148717134256476,0.0878304975547355,0.1086386384157169,0.1756314803864627,0.0639282311681732,0.0396311970490989
180,0.1239598435481986,0.1450123291159394,0.0862291412705888,0.1154365570449486,0.1751229940734217,0.062641051949803,0.0377332192385909
181,0.124177818247738,0.1447987365260934,0.0879846231924942,0.117027162126321,0.1777253067180754,0.0628602962088582,0.0368582131389516
182,0.1232292295245711,0.143131418674156,0.0897550292801872,0.1194527866299528,0.1761898263023712,0.0633593471061777,0.0368239090344108
183,0.1235640335414858,0.1413208356471965,0.0922518779037516,0.116295148266897,0.1744588049087591,0.0609375519468456,0.0366927177154582
184,0.1246355125384046,0.1419863540486522,0.089095837858348,0.1150562389592696,0.1738842451152587,0.061227248572408,0.0362606397611655
185,0.1262585550570832,0.141337905600151,0.0868650572563543,0.1133277834173498,0.1748689372583118,0.0608373565626615,0.033775507135998
186,0.1262603265923943,0.1425660248559027,0.0842070781801951,0.1155801985739014,0.1751230060544413,0.0609730399068542,0.0344713184643048
187,0.1265141462500394,0.1423000772558769,0.0817726233689144,0.1153472460644833,0.1743105383849798,0.062566133762657,0.0321878213517724
188,0.1267830727705617,0.1357547147569364,0.0833743035066229,0.1148816920716184,0.1757219973675771,0.0614969553477912,0.0316684596633579
189,0.1257953426324314,0.1338917403832327,0.086384304007976,0.1146769432388315,0.1747234220282556,0.0607466598172748,0.0320614947994723
190,0.1223389282065506,0.1320439720812952,0.0920362952764173,0.1190047223423923,0.1747015529757862,0.0584979300030208,0.0323799891052964
191,0.1216032778385378,0.1316778082556698,0.0962128918062377,0.1175211668196996,0.1761643244268161,0.0576922997471267,0.0331708462774415
192,0.1246604289740398,0.1353894750645938,0.0969060579659513,0.1180281414208815,0.1740663211417292,0.0583649009755121,0.0337192740974284
193,0.1218491168106507,0.1336120259351226,0.0981038522771273,0.1161243956335334,0.1766519690172807,0.0562124136925773,0.0331276650402383
194,0.12452881371269,0.1343279710256442,0.0982844569714479,0.1143496144369406,0.1769341391998876,0.0553376770462517,0.0329295771584902
195,0.1273286250056255,0.1322600554533777,0.0991502892366081,0.1145629183058298,0.1781074384457051,0.0578708368199604,0.0310195213388002
196,0.1248823952895584,0.1330256136947877,0.0986006725964232,0.1113344381516478,0.1781599775728283,0.0571811355024001,0.0293906551404691
197,0.1247046787907005,0.1352708914978233,0.0925154259103597,0.111247171374947,0.176120307374432,0.0584026337518219,0.0299716440529951
198,0.1234674007589523,0.1324283757651524,0.0903357842613634,0.1113175129932449,0.1769375552534449,0.0580158303729756,0.0304512991729057
199,0.1200052874667079,0.130182271285379,0.0886329099872547,0.1081065683977502,0.1787636167296502,0.0572355608895167,0.0292826104294937
200,0.1221543855727914,0.1343764377530743,0.0928154183488047,0.1084910198268754,0.1780315376554956,0.0580237962160509,0.0307312385706396
201,0.1234205386086844,0.1330179706667489,0.0934522751546247,0.1096168818318304,0.1776600259206922,0.0585689910231629,0.0311692317767113
202,0.1212449662676015,0.1342070054954286,0.0944337962338157,0.1071801331878236,0.1756723616664782,0.0574663148603069,0.0302139155678765
203,0.1197612345586518,0.1318038908452879,0.0947905045649569,0.1092577107583512,0.1753020247061501,0.0572293659931074,0.0300746781763464
204,0.116734130482329,0.1314603791134546,0.0961852454664795,0.1077712298512008,0.1770567508843988,0.0558145415960587,0.0318104891737281
205,0.1260249123040697,0.131771268326442,0.0990806912236131,0.10855793434722,0.1753773244995722,0.0561484373436081,0.0317809901203679
206,0.1255874862300765,0.1282030462382304,0.0966100991948968,0.1074922872583495,0.1762228664876494,0.0558819137614943,0.0309212662857988
207,0.1228411123259759,0.1306847978800215,0.0989701653747599,0.1078743472685462,0.1777804766621512,0.0578793378648243,0.0316818627728648
208,0.1241331497269289,0.1278910743817038,0.0956605959543043,0.1076939056184563,0.177876926942309,0.0589404796277125,0.0314794260799405
209,0.1235542280218956,0.1307391841918946,0.0992818959781898,0.108731580997228,0.1777368308794802,0.0622817657656168,0.0320317553953949
210,0.1199082677148696,0.1333642402022784,0.096568654598509,0.1112229197445425,0.1791400687508685,0.0626515713339614,0.0294600515974219
211,0.1143886630117339,0.1351509469503763,0.0996234764394991,0.1109962108701429,0.1790122180495051,0.0631337767205587,0.0297154240797786
212,0.1165002527315298,0.1304917627475207,0.1006153081499766,0.1119494832645568,0.1790857051376082,0.0634001711056603,0.0302227875445886
213,0.1174513170458236,0.1310067600185021,0.1047771150522747,0.1144313344459465,0.1782316061142369,0.0632430730406974,0.0296652644870211
214,0.1143995070130998,0.1287308064845605,0.1042224277189558,0.1180305151190621,0.1783012421784425,0.0621251289897544,0.0308224758691026
215,0.1167052781041425,0.1293854821111351,0.10824521210329,0.1184414834970201,0.1792716262738595,0.0611056556107035,0.0290445037092822
216,0.1139149686950452,0.1286324208901812,0.108693455578783,0.1191387487363655,0.1791791209641313,0.0622103811176788,0.0274924513398961
217,0.1169209831936931,0.1311752769578774,0.1057771836546598,0.1202634948358105,0.1804250244176136,0.0618817182606542,0.0294419820392945
218,0.1221030254902808,0.1348717340058101,0.107331680018214,0.1215570137414619,0.1783771182233904,0.0610847042116279,0.0280202382031995
219,0.1167903504743353,0.1334569687942903,0.1042581892807513,0.1199744570431527,0.1781374382152967,0.0608217244447951,0.0281652274639402
220,0.1220153398583772,0.1328655108492414,0.1008885228194986,0.1195343422860445,0.1769753741432907,0.0602785949318473,0.0259142676432051
221,0.1190395190897943,0.1332286361965586,0.1008100503806489,0.1226580373156143,0.1771536462656647,0.0620198141894401,0.026013721581481
222,0.1200044340107347,0.1354276051013591,0.100274548065884,0.12611012706653,0.1767792285320218,0.063344848086244,0.027244796713331
223,0.1212540906590135,0.1359095270938385,0.0965843280142249,0.1277483737289624,0.1777713766775117,0.0649689406901681,0.0262784940279371
224,0.1228324187259892,0.1368782457853405,0.0961280413803721,0.1270348133948341,0.1762777726058344,0.0646100748320395,0.0258165658609704
225,0.1278106827113154,0.1357369652355947,0.1011473580654432,0.1263205007454709,0.1766815013221301,0.0658599078058843,0.024420220890231
226,0.1258748320138117,0.1329835617492179,0.107671666357282,0.1264557132608005,0.1786024335467453,0.0656725338905174,0.0240402255320753
227,0.1218494689922811,0.133718217863156,0.1086171734793726,0.1244161699724725,0.1769756253726152,0.0665274998606784,0.0245633550302603
228,0.1251424340343637,0.133385863545281,0.107236894634553,0.1210213109645925,0.1765651227107706,0.067327349725531,0.0246456088087985
229,0.1236216400736598,0.129323264222872,0.1055845838127827,0.1194169537354163,0.1760812973502806,0.0666701041087191,0.0254402260554569
230,0.1259802244783333,0.1271139331072772,0.1046685883866728,0.1205252831406821,0.1784536720475465,0.0671702315482431,0.0263067884463378
231,0.1280715845332869,0.1242189527280774,0.0994506308443207,0.1193302143571909,0.1769557793752667,0.0688096827627695,0.0270065076328663
232,0.1272109635821387,0.1236022872116411,0.096667277218725,0.1176377439061782,0.1783362506393279,0.0687982618773856,0.0270081706726624
233,0.1297590514513977,0.1265226107177045,0.0935331421111027,0.1218339599077695,0.1790322449791427,0.0693055952270514,0.0271871924926145
234,0.1291892971068681,0.1215379067821959,0.0940371351662164,0.1231292991124056,0.178475925933682,0.0701127995464219,0.0278626966858398
235,0.132864006007827,0.120363712054347,0.0951960142834189,0.123674319964638,0.1793981817332849,0.0712746085448212,0.0278961010567044
236,0.1289324582541864,0.1225750396930908,0.0967888795373826,0.1226861722268896,0.1798715927884121,0.0705032163598092,0.0277082097494606
237,0.136013667258218,0.1228426072803153,0.10208976358117,0.1241896353979023,0.179374147172194,0.0685751090504076,0.0292148533104782
238,0.1424837694550552,0.1187681857216359,0.103923230961895,0.1233291763156972,0.1807582700690282,0.0690698299234917,0.0301480365252937
239,0.1345395805382657,0.1222940196735704,0.1020292845251076,0.1219162084831075,0.1827957463624002,0.0699737896223444,0.0294679923566485
240,0.1404778098953711,0.1205102882440039,0.1047976146425,0.1213557584275926,0.1830444954420929,0.0698742966963025,0.0290654249350171
241,0.139598143514523,0.1197015571427727,0.1069140611450204,0.119109316521979,0.181497030253738,0.0691107934736346,0.0285166055569018
242,0.1353174612104183,0.1244980692317524,0.1082429395120575,0.1190718476693854,0.1842336850143726,0.0707212349404894,0.0287533151748062
243,0.1346024416367154,0.1238077211789535,0.1087494752111679,0.1202777211331418,0.1823612472007945,0.0712978148085972,0.0294253268756414
244,0.1362206946970909,0.1232075517147462,0.1094579554016144,0.1208905063021407,0.185604725990157,0.0735910672326722,0.0307730720060536
245,0.1295879756981561,0.1232208103798375,0.1067656480130603,0.1226665388887658,0.1857203693824555,0.0727469964128433,0.0326881452154182
246,0.1340240136611753,0.1243685840892148,0.1099347695374198,0.1216484922921874,0.1866191245539288,0.074551851752204,0.0334709203345659
247,0.1350926975098336,0.1234636753239369,0.1064457425214503,0.1248208090928411,0.1877029667027838,0.0753371741099854,0.0342354031353029
248,0.1360605400129209,0.1216392597389111,0.1029797693278292,0.121506243088361,0.1866674200509555,0.0772568611763276,0.0345766796731031
249,0.1330585395842644,0.1243416575937518,0.1037475016038771,0.1233873408680056,0.1871819992283656,0.0765822601305028,0.0334094165516354
250,0.1258040678226979,0.1253083579076188,0.1033849388312409,0.1235244006346718,0.1887667487640206,0.0754925626340666,0.0332874401524133
251,0.1243020169622731,0.1254829674995894,0.1052327480930368,0.1228900761283224,0.1888680769261344,0.0758335019636864,0.0323356878284042
252,0.1261366492254365,0.1224324499940998,0.1082588537281632,0.123419731258848,0.1885015517735601,0.0750005377752858,0.0327721948076109
253,0.1246779087001863,0.1214045598963131,0.1085234818742305,0.1228661369500886,0.1906459507861369,0.0736480956692782,0.0333937368935676
254,0.127416435855001,0.1236837083063639,0.1083164163747271,0.1217387228675808,0.1886409406077082,0.0729893878343166,0.0357421585447994
255,0.1212536886789508,0.1242698049622809,0.1073082469186413,0.1210367836059411,0.1858608032360425,0.074219524751575,0.0371812679140554
256,0.1179192572481034,0.1291973083681276,0.1050288575278134,0.1248673953509449,0.1866315114751159,0.0747944467774496,0.0356072352474459
257,0.1135950602132585,0.1289142178595919,0.105593511135104,0.1257514264316613,0.1854741793555356,0.0740810747053588,0.0340101810241484
258,0.1150460242961999,0.1274824578017462,0.108110867178943,0.1254709182730941,0.1884842405730497,0.0752959456649063,0.0332001783151096
259,0.1167872606960572,0.1278451209161629,0.1097018561250915,0.1280221729116217,0.1872210261735058,0.0751893228775272,0.030438426257276
260,0.1174697982434508,0.1251500764486762,0.1142947080306699,0.1296340519885325,0.1886909780338707,0.0745085051651276,0.0298071619516828
261,0.1117689526378716,0.1248232018229723,0.1111059682484232,0.1286128536968855,0.188873208188395,0.0727337128265499,0.0309529854542036
262,0.1103638665377461,0.125333897898491,0.1083091779036861,0.1308258852424677,0.1874175564792528,0.0729460503565844,0.0329205894802765
263,0.1090736947472794,0.1266794674687196,0.1103686331191039,0.132940683887623,0.1857236300676545,0.0738153094593866,0.0305641297512771
264,0.1073021693966856,0.1249622898338037,0.1083692343548771,0.1324152456182182,0.1852674518038413,0.0736534620305308,0.0304635110686293
265,0.1089770419335692,0.1238742072538158,0.1053456235633335,0.1331447100370646,0.1829515988151453,0.0733290722224186,0.0301768432875851
266,0.1165466895436951,0.1246836579794711,0.1031091621813241,0.1335596889643509,0.1838257242213961,0.0720335814366982,0.0297333130526123
267,0.1179642352974896,0.1219920876093396,0.1044182885593752,0.1345206874746889,0.183104396240136,0.0720864505807478,0.0293434778447605
268,0.1196751876903383,0.1248899139669085,0.1046218226417024,0.1354937914327899,0.1847602004679418,0.0727460134767269,0.0303284629969733
269,0.1256356620267115,0.1201499358364533,0.0988952286731398,0.137096292942414,0.1822554201266908,0.07368712910106,0.0305106618797501
270,0.1233332960424049,0.1170158935042287,0.1028685907255143,0.1398070742742221,0.1829506706040414,0.0740256146307973,0.0295522480941636
271,0.1231989855911142,0.1219445089864936,0.1036804715209632,0.1401521669278375,0.1843535748741368,0.0747855962901134,0.0286035036996247
272,0.1240608266059897,0.1224955535687308,0.1037383547030568,0.1403839259101504,0.1857229506299468,0.0773338247429234,0.0286029358443118
273,0.1254278262811236,0.1219527145272191,0.1078544487489516,0.1420309996362501,0.186484806633972,0.0756427530942921,0.0278316512271763
274,0.1206917568022877,0.1208997955386669,0.1081016578956486,0.1413626945179529,0.1860222295153069,0.0744532958895825,0.0287859605106733
275,0.1246107044950382,0.1208512598618901,0.1043498137251884,0.1413342564225153,0.1861952446601471,0.0750386728398998,0.0286079017968825
276,0.1211255822341977,0.1199369712990109,0.1030050257422196,0.1441107981973767,0.1846191717569112,0.0754333345899261,0.0289786704333898
277,0.1215673996880724,0.1191493098021855,0.1061707844746088,0.144945822673297,0.1856292121622178,0.0764668170327361,0.0284320943754714
278,0.1238349886868124,0.118696620736003,0.1045266006950476,0.1462533116995359,0.1833991676729603,0.0787863211538293,0.0287141420801911
279,0.1228409952822339,0.1197765073618308,0.1033913063474535,0.1435602640540637,0.1826725393216103,0.0797046098030328,0.0289812593273648
280,0.1253185299993248,0.1208282701621693,0.1046101699604916,0.1440236724786812,0.1856460651124622,0.079928532644228,0.0292684380070284
281,0.1287737168796307,0.1175959582333858,0.1041581650381211,0.142007070026544,0.1836956751101917,0.0809399898757139,0.0294387260553435
282,0.1286187241897346,0.1146216748891452,0.1067117162184356,0.1394916161776394,0.1856281697404624,0.0812233693914636,0.0287218827489245
283,0.1331455464269526,0.1160426077358454,0.1083662544282198,0.1396025375552849,0.1881301739797934,0.0833072842750491,0.0292143699864307
284,0.1422937780137078,0.1139658247935535,0.1057587020404416,0.1363277115433956,0.1856863719027152,0.0839039085185787,0.0291437367679306
285,0.1391642191841084,0.1125501823214153,0.1065038796391249,0.1342611769472402,0.1860041291714045,0.0818642484063054,0.0281172996924203
286,0.1477563630699478,0.1135627924889062,0.1079243481336025,0.1370653951930011,0.1866992028370817,0.0788820623075398,0.0271651668742028
287,0.152101011001727,0.1133193467171264,0.1042661520116226,0.136907657189097,0.1863717580641741,0.0801194467206584,0.0268752091677996
288,0.1492417069550871,0.1122669699305453,0.106706521937121,0.1342665536445384,0.1865723467020957,0.0805704579637824,0.0257366225670219
289,0.1480772391029946,0.111171732177368,0.1034002765010776,0.1336725256480867,0.1848321006972287,0.0808227393460831,0.0245617850524381
290,0.1397737699642266,0.1090751353763325,0.1062602079306256,0.1349294857345022,0.1849919688786044,0.0802753569450456,0.0245023710835556
291,0.1420608280526002,0.1080754999271164,0.1071937436639657,0.1344066597971968,0.1855217620039629,0.0790829688887381,0.0238521584287195
292,0.1504312636382928,0.1078222747421658,0.1066851132431734,0.1309695457159266,0.1840059427436885,0.0779220556606949,0.0219225948313841
293,0.1520064234606316,0.1077381825239042,0.1087581640804073,0.1292511208114201,0.1839829587635799,0.0786230969580901,0.0222799135297206
294,0.1463822882039318,0.1071724065616085,0.1074752877967952,0.1281468414707335,0.1810103825573264,0.0779504665111955,0.0219085915035849
295,0.1509781686330763,0.110580503297108,0.1104218658475145,0.1292312446408887,0.1803132515122379,0.0781208228019149,0.0225134152159222
296,0.1486464124506811,0.1178964647979795,0.108286315784312,0.1307152284835738,0.1833220159423143,0.0794285850136471,0.0234951473013478
297,0.1536628462985521,0.1161637885655724,0.1075698658721805,0.1306429621679282,0.1832684574590839,0.079730986562555,0.0226256932936166
298,0.1539516189415203,0.1153208048675481,0.1102263111973343,0.1323354357879347,0.1817377121562869,0.080000047616439,0.0236414552235226
299,0.1510477231459265,0.1146819665655929,0.1097066945226891,0.1348467516833256,0.1856957362213176,0.0799737569718124,0.0234682555901702
300,0.1489349815015668,0.1126544749061479,0.1107309064096056,0.1352408591021227,0.184220102332275,0.0782767833181491,0.0237439796282326
301,0.1509236356286222,0.1106874205921577,0.1110587827728016,0.1371923966369401,0.18355175979906,0.0775733725750667,0.0238055722109398
302,0.1516786485793137,0.1111816935044585,0.1128531525522797,0.1362475116786127,0.1805659459923469,0.0772257916512043,0.0245449759734767
303,0.1539533579187746,0.1084232425452668,0.114221225742525,0.1350620009272521,0.1798796446176609,0.077827747943594,0.0245646760423047
304,0.1543697536328858,0.1062215463557287,0.1123594628062508,0.1336275241796461,0.1779051338999409,0.0761693069395147,0.0245892117669453
305,0.1466294888709282,0.1064081173941995,0.1115174823009512,0.1307562274039869,0.1798653819840608,0.0750148081452261,0.0240698630904407
306,0.1516733873153219,0.1079000539108896,0.1124977875080678,0.132309962370303,0.1810743846149805,0.0748795980201945,0.0259004354151178
307,0.1564733555902212,0.1102048107702883,0.1148569153367267,0.1344692076568388,0.1819858356283178,0.0766397813311381,0.0263006036553415
308,0.1553717566653217,0.1115991966154812,0.1121529706074236,0.1321169990554836,0.1830913654513866,0.0767364129654929,0.0274400656242729
309,0.1547750918633991,0.117329736779929,0.1104970905927904,0.1334781895933513,0.1873833240203928,0.0761573178004369,0.0271507077839104
310,0.1470081818594547,0.1194515951005183,0.1098610119877199,0.1351275066943534,0.1868522243204923,0.0758461747692124,0.0269222561358641
311,0.1538027388397369,0.115430896314091,0.1124527447675238,0.1337671606032157,0.1870379543623575,0.077020842897003,0.0259700830832498
312,0.1536774849993323,0.1174421284147368,0.1097740057366855,0.1316816050529968,0.1889727679688249,0.0776490046528717,0.0263389164351762
313,0.1576780639066528,0.1135146682872075,0.1076216242109967,0.1329130156129049,0.1874030008259996,0.0797095197786246,0.027515213023036
314,0.1558018352313246,0.1117605068875854,0.1123126216225147,0.1323260343332236,0.1916371047643289,0.07661852121427,0.0285536542537774
315,0.1514978550335521,0.1113195511940364,0.1147427911442092,0.1307994664695637,0.1933205952380277,0.075069607405702,0.0282531231287468
316,0.1482424401507354,0.1097582167912349,0.1152670073350633,0.1303975495596064,0.1955303343138121,0.0730281528679586,0.0278859574572194
317,0.1459300798002353,0.1145067932469977,0.11762961659189,0.1296934164160079,0.1915157757230975,0.0734839428292375,0.0278028481988757
318,0.1453662718722761,0.1149984008532,0.1161365280654102,0.1295989328713354,0.1898198312289273,0.0762539286972395,0.0284358681090164
319,0.1435070324118198,0.1119805036504687,0.116110167261861,0.1280662927245621,0.1913752597053969,0.0764659397838375,0.0288103760386951
320,0.1453559482566694,0.1112106725040186,0.1202757396419861,0.1283804038218151,0.1901688058133333,0.0748760678478141,0.0278022095413185
321,0.1445880952217502,0.1139337063229467,0.1219008678659073,0.1292329075806522,0.1875109694355588,0.0750240050820085,0.0275587169331493
322,0.137148049792174,0.1128192244899372,0.1226649393521823,0.1301651826284234,0.18962625068472,0.0757308760756519,0.0262081722736762
323,0.1396888316988138,0.1100591770130116,0.1219563880014932,0.1274236545584647,0.1883674164780895,0.0743074396145095,0.0266620304327545
324,0.1396537656298564,0.1081410908118117,0.1200762425914142,0.1297580818871229,0.1885040840590681,0.0775145218056764,0.0279255285598917
325,0.140768977054093,0.1076927391932541,0.1231507218317449,0.1292941836915821,0.1901692044359559,0.0754039421550696,0.0274203016822947
326,0.1391927165021911,0.1057619478629689,0.1228333735235053,0.1308043787216049,0.1868470978957155,0.0755317059537035,0.0287324306553894
327,0.132963852807087,0.1091795528242001,0.1215620093516236,0.1320868320238951,0.1883173292866687,0.0750575340931858,0.0296892685603143
328,0.1339312952616332,0.107113447139728,0.1214132595525766,0.1320561748003028,0.1869108870890713,0.0760081821149091,0.0299714018757261
329,0.1383411602534593,0.1079653765288876,0.122182448027892,0.1312752810729833,0.1887051443444491,0.0779438735935215,0.0309990077626656
330,0.1417196374214701,0.1078042141915907,0.1248238488700202,0.1353229702952669,0.1891902162876905,0.0788859215636333,0.0326651404350042
331,0.1398269507277607,0.1116051619725551,0.1208922953457595,0.1329359921349456,0.187945083847362,0.0784684006171898,0.0322125457504232
332,0.1370379148462776,0.1089893943544337,0.1220809109779502,0.1330173716395885,0.1881593009440995,0.078313460252376,0.0330711874000013
333,0.1382329895708627,0.1059563494210098,0.1178263381368916,0.1314823258554559,0.1857209315873495,0.0783016472569652,0.0343234929793539
334,0.1374006785241362,0.1118314271315823,0.1226596853375107,0.1306083857002262,0.1854465001859122,0.0780874224457625,0.0335201703551916
335,0.133033185086029,0.1109315368101154,0.125936393136987,0.1298902440476704,0.1866240872263094,0.0799384350691723,0.0325636613691472
336,0.1267162044031931,0.1145314010156543,0.1277837238669854,0.125972327488983,0.188574897605426,0.0796992525584487,0.0317093813770827
337,0.1272345476895094,0.1112734526210928,0.1248759499863991,0.1238225000084881,0.188202769653779,0.0812932844163778,0.0322295415982982
338,0.123190712458986,0.1084913633657436,0.1242308938283801,0.1249554379787597,0.1899447839430304,0.0802820953386591,0.0321494364088924
339,0.1244148857566116,0.1131917163560047,0.1220943151868113,0.123433812582168,0.1879592366064225,0.0814715108588281,0.0329092781365228
340,0.1239647621689499,0.1174199589875915,0.1232737239624362,0.1231595361380724,0.189825614965261,0.0804469659262272,0.0330831211717156
341,0.1256818996267441,0.1197951038487051,0.1264853238117385,0.1214016476044645,0.1889424439932778,0.0832854932778849,0.0318992037939771
342,0.1289555913494319,0.1138120421216509,0.1223721709827955,0.1213276653459299,0.189660383014802,0.0825802041332771,0.0318368864064913
343,0.1309340235969471,0.1149006249244306,0.1225265758149243,0.1226248729979112,0.1903048127828893,0.0836955236932343,0.0322170252371263
344,0.129725280393511,0.11359156861375,0.1242315003839385,0.1188753337708651,0.1928911333199562,0.0834494426142867,0.0332473410751841
345,0.1351698876429685,0.1164743865360202,0.1279092210114945,0.1191992760159766,0.1938255724596779,0.0820413839898652,0.0326583486919796
346,0.137958383847065,0.1159365707570923,0.1297673263332354,0.1220801431061006,0.1922768327376404,0.0834555734818219,0.0328277049702184
347,0.1413641444206383,0.1187507089358334,0.128828847707898,0.1200865800427277,0.1925557516573427,0.0817917311783777,0.0324596454300736
348,0.1392623969998794,0.1165519860666337,0.1280117087891766,0.1196552913214898,0.1940243349559282,0.0805662603760641,0.0310554137083444
349,0.1437450593167015,0.1182027178347453,0.1245463923395685,0.1190234379057258,0.1954367055181207,0.0798335484613768,0.031190347974277
350,0.1375868923823711,0.1206194476975515,0.1268367292324666,0.1155942720983737,0.1959372220471814,0.0795672078196729,0.0327229216389379
351,0.1346158758340189,0.1213606970457937,0.1300695171791916,0.1171594612688558,0.1964853001406985,0.0808526646242564,0.031438998900042
352,0.1320999531968134,0.1181040927263838,0.1290343996007897,0.1205836943659178,0.1968540368888756,0.0820057113293535,0.0309418206074288
353,0.1268741553476454,0.1176871849160638,0.1283028852544074,0.1185036585064516,0.1949579687282619,0.0799179411819499,0.0318905375230895
354,0.1241554994318243,0.1222014300118384,0.1250072135022469,0.117198387149579,0.1948691589041938,0.0804770064890484,0.0306981137230322
355,0.1181833479439504,0.1219236823349505,0.1260681017348255,0.1200274789815127,0.1967788724423962,0.07929221399597,0.030133352917073
356,0.1195273423969339,0.1261647003263802,0.1264639569663771,0.1223748117434006,0.1979421355461714,0.07726329993791,0.0310711858210162
357,0.1147142422738696,0.1245714187905779,0.127544954396646,0.1207235470352049,0.1972579660355685,0.0772884688806981,0.0315121113289743
358,0.1196262710059721,0.1226180471356968,0.1274533713559826,0.1175307895815905,0.1940926404999367,0.0767444569295197,0.03199011624194
359,0.12271880517049,0.1229892377584505,0.1267070949043984,0.1192325813439233,0.1949870963933711,0.0763551184211344,0.0317778342610588
360,0.1207017103810682,0.1235121948781251,0.1258896920130457,0.1206866505832185,0.1965636435291344,0.0774186634897915,0.0309259640497632
361,0.1178644030509907,0.1304637470449147,0.1208285621453509,0.1212742643753083,0.1958488545623821,0.0792632348439778,0.0315049187966138
362,0.1215842868527851,0.1346027454140471,0.1218524300756721,0.1197427363878954,0.196196325211775,0.0786789401282552,0.030223852676532
363,0.1215502771429861,0.1354081482166628,0.1187986627334474,0.1215687282340129,0.1972318377863746,0.0785846800778142,0.0296359114675544
364,0.1298346736182919,0.1356885476492597,0.1181520900180104,0.120590999872201,0.1994690763821899,0.0801650878183893,0.0308053121519898
365,0.1298510302493173,0.1341379751118786,0.119907559619243,0.1204701289914678,0.198421796034461,0.0788859874867844,0.031808579907558
366,0.1335277174546235,0.1342801436668407,0.1251973534822528,0.1187221378859908,0.1982709182959277,0.0776979916113592,0.0315624884873159
367,0.1312115391921571,0.1373727623390578,0.1256144634686735,0.1186091120101994,0.1968015990604791,0.0773851772075361,0.0335452672650594
368,0.1318451554089126,0.1377279886021449,0.1270524216403086,0.118729826940034,0.1980131085069234,0.0760293575983188,0.0340744195468753
369,0.1314850537117384,0.1350104848462457,0.1286976550631247,0.1189125043590918,0.1994143274245389,0.0769675843258315,0.0333867112933335
370,0.1289380626101961,0.1307227924034459,0.1286548537165379,0.1180927951957927,0.1974873067454104,0.0751454921920333,0.0332532976070769
371,0.1349796051515931,0.132572882420241,0.1296501130094057,0.1155064526075685,0.1965043632204917,0.0751243985531208,0.0337073496640822
372,0.1420764652079464,0.1324605085112101,0.1314584881989194,0.1160218419486198,0.1966434011592207,0.0744887526003307,0.0344185964141079
373,0.1426518304371263,0.1357392031865832,0.132765557551579,0.1186478297815875,0.1953234743469346,0.0739792736922316,0.0339718840209649
374,0.1453471207535756,0.1371582992382487,0.1346959720630142,0.1155954944729314,0.1944286967307834,0.075065305460642,0.0355121188919887
375,0.1422792241495493,0.1309408431435634,0.1380927964092121,0.1188162628060275,0.1937498473543896,0.0755087786113759,0.0350276781715826
376,0.1474048325032337,0.1229185025542495,0.1394460793706284,0.1175137370264441,0.1914118860855915,0.0758891431311397,0.0347228386683111
377,0.143896165318286,0.1228422003935856,0.1424582479927922,0.1207920899539667,0.1915042292399887,0.0753482519415593,0.0331306461118109
378,0.1434600917413994,0.126996550424704,0.1407077481823629,0.1243215993365772,0.1904327539288429,0.0759242086454841,0.0326041245094712
379,0.1436590415201226,0.1242959052741884,0.1395705023287997,0.1210777728082973,0.1905515691904552,0.0745407226382957,0.0316167001845982
380,0.1410208631646208,0.1190320402112703,0.1390755175277759,0.119885299223608,0.1900174310667034,0.0750053334547156,0.0308830622925756
381,0.1366299596064907,0.1200749377282955,0.1409253363508092,0.1194545149789957,0.1891442284957116,0.0757579718327001,0.0302773386329328
382,0.1389611230906073,0.1189543618859129,0.1351503372698524,0.1193989932904409,0.1891879212341856,0.0759390949719343,0.0304713981477503
383,0.1400917410915421,0.1186153010968642,0.1334378968906271,0.119081672434845,0.1893194061892753,0.0746152534838411,0.02903767920186
384,0.1471648095623025,0.1165165932091409,0.132851185148301,0.1201456344972765,0.1884997889414119,0.0728550578674249,0.0282466129588335
385,0.1493286776573337,0.1198766343375709,0.1309495507150784,0.1216443215881553,0.1874335233439006,0.0742691926738644,0.0272610741087966
386,0.1509817358771858,0.1170261137313452,0.1300128871288797,0.1237239898565442,0.1880450784161088,0.0744058903637221,0.0276032581196028
387,0.1498278548174519,0.1131114190255414,0.1301098330789574,0.1265592293535782,0.1885669283987474,0.0754248521338383,0.0287903245702371
388,0.1487184535914138,0.1180085218094221,0.1359561574512046,0.1260536567674803,0.1905891621314563,0.074115556474722,0.0313405183889284
389,0.1492052293184354,0.1201658572873235,0.1380368782582575,0.1225673140794995,0.1896228192571331,0.0751508529934113,0.0322743871619817
390,0.140783660824943,0.1172548448220123,0.1404163079012877,0.1210061197728854,0.189434235937914,0.0735797413550236,0.0317464725483362
391,0.1319319465467419,0.1143510761062324,0.1454584796166644,0.1193106468089979,0.1882718741483496,0.0739769291953851,0.0314195972309549
392,0.1402814582072001,0.1156917633974293,0.1422518642295934,0.1187754714970347,0.1888678833315603,0.0759033882533311,0.0302071263518168
393,0.1384545260014292,0.1139243981809173,0.141517517350748,0.120721959666681,0.1873390686136855,0.0742914594872127,0.0311466040270797
394,0.138921308216967,0.1162685576545876,0.1431860038277907,0.1201506912217276,0.1893449151318772,0.0735392770077614,0.0307099240447867
395,0.1444397145365938,0.1180554164384213,0.1425085841781136,0.1228370297232116,0.1875671984281206,0.0711328515872524,0.0290419537328103
396,0.147411237248937,0.1210994502677823,0.1419129068542239,0.1263458806858451,0.1866769508069029,0.0697980346475211,0.0286653018336447
397,0.1448025146039604,0.118618182600525,0.1428453014894846,0.1279699965073525,0.186064149817826,0.0694863649348164,0.0282300247383025
398,0.1464111318570537,0.1200005958524259,0.1402766394833323,0.1286754903462549,0.1853249362599638,0.0704107673961952,0.0284165701249555
399,0.1525262024300802,0.1155743016353843,0.1439785116926597,0.1275838967169289,0.1848961176825736,0.0691193629621525,0.0287421447044445
400,0.1443780517111301,0.1191566035525949,0.1392661278577325,0.1238267828223717,0.1879833825548358,0.0685419819528738,0.0285268867521462
401,0.1479394846383122,0.1183149832096163,0.138961715579372,0.1235347033711887,0.188687473854703,0.0684621695574195,0.0290163295918463
402,0.1520488841172161,0.1215932139545187,0.1408143201061882,0.126857968241252,0.1868713326616162,0.0665023115612217,0.0285826925848739
403,0.1467275514228308,0.1213904043097583,0.1393616796569665,0.1246142953205198,0.1884305711894075,0.0681664504314553,0.028885649750882
404,0.1457841758035638,0.1195316533300711,0.1385127032793753,0.1248274457699955,0.1869374748425806,0.0682809659298987,0.0283231750710398
405,0.1463787494467709,0.1146469100421236,0.139243944997324,0.124965617150108,0.1866177549837324,0.069719414198444,0.0282599729519116
406,0.1479032908411605,0.1149775699010171,0.1420933283786157,0.124960730422489,0.1854942644586736,0.0683975304362811,0.0281071161045595
407,0.1478685134312497,0.1160469371475051,0.1457001229352685,0.1266228622428902,0.1859668098705081,0.0703672632570111,0.0290729570319035
408,0.1516678111439935,0.1175287119483153,0.1426207524822523,0.1251932539961194,0.1864599111078223,0.0701204691065978,0.0303540606098342
409,0.1530969381199374,0.1177020627310188,0.1440053778368882,0.1265543939775847,0.1857673949291572,0.0702907126304687,0.0304874436739882
410,0.1509676563206833,0.1172016624075692,0.1447709712379044,0.1258972581253615,0.1860248693106003,0.069492491695911,0.0314767924407457
411,0.1556298274881829,0.1230414140761614,0.1482755087666074,0.1254619255757596,0.1857990936216905,0.0691906507807424,0.0311171182699896
412,0.1569120657723436,0.122683808478097,0.1492150741211357,0.1260088931887762,0.1866015829705699,0.0702318944295653,0.0298962853623457
413,0.158498508607384,0.1239925585952134,0.1494675952071467,0.1251651487403892,0.1865937512979095,0.068990596675375,0.0293373972356814
414,0.163441927277906,0.1229429376958054,0.1416233418994744,0.1212328729049962,0.1883915279052722,0.0681751992022573,0.0302626999610968
415,0.160422396245668,0.1284084629861407,0.1410235022021578,0.1188863355233371,0.1859929975519875,0.0686077421576229,0.0317693270701605
416,0.1643519960070718,0.1235604025418571,0.1406362772053467,0.1188121648576053,0.187372464171551,0.0673447884916168,0.0331881093594974
417,0.1632069597027644,0.1238254954382365,0.13798347909272,0.119867725418162,0.188212567394043,0.068546581842886,0.0348612359904587
418,0.1677867300677116,0.1253915208015205,0.1383563671981568,0.1231275689621425,0.1869430936632062,0.0676525833215239,0.0358496592457614
419,0.1648365539425429,0.1228107400258816,0.1388783619676594,0.1242163103815447,0.1849580886907759,0.067537927363471,0.0370750996460735
420,0.1614956687497548,0.1224943528728999,0.1409183498335232,0.127163822629093,0.1837187305611054,0.0688273215313061,0.037319772572724
421,0.1542244948817855,0.1213267797301395,0.1457920696597492,0.1277782346163971,0.1834074606365345,0.0687304367293053,0.0379023013386987
422,0.1520534400715886,0.1244063134966096,0.146418503637864,0.1267325502590194,0.1813933650704149,0.0690798435254042,0.040326782128614
423,0.1603864073854066,0.1271890118987285,0.1480310033428532,0.1290469745178262,0.1832674262830434,0.0695295954230239,0.0396883619000545
424,0.1602271316521463,0.1263339805108601,0.151781296166094,0.1272768537206343,0.1838149222112897,0.0697219194900622,0.0397742638898688
425,0.1518950598079272,0.12961694154016,0.1522643511920553,0.1282909284580445,0.184283944943006,0.0710350553449965,0.0379221723158772
426,0.1545436040718022,0.13554970949254,0.1560881628460885,0.1297823600843585,0.1862085066722377,0.0724393371733767,0.0375972446695906
427,0.152467513849322,0.1356986199477034,0.1548978407524321,0.1291510943334418,0.1852135035876163,0.072824625453523,0.0380191558468827
428,0.1491397634110482,0.1339637411163774,0.1564161987765386,0.1302268887495981,0.1836174402109641,0.0731493134433834,0.0378581061144128
429,0.1500109017866409,0.1335918941934061,0.1558442622922756,0.1308437309025786,0.1852139854638923,0.0742908100575294,0.0362334771764257
430,0.1523420455063858,0.134049424128319,0.1579633810219789,0.1331153127971811,0.1872421124972212,0.0759393649656101,0.0350205559817603
431,0.1485516829812018,0.1318339572839568,0.1572631764290249,0.1350966855998477,0.1861514409191616,0.0766755454459015,0.0346462960555736
432,0.147217358129907,0.1387443882817947,0.1518656345392415,0.1346921637971457,0.1848755208982797,0.0774989994720808,0.0344366860113691
433,0.1486744186479799,0.1403322470928283,0.1517674623446679,0.1362503178906348,0.1830379911664687,0.0769375689747623,0.0354713223695737
434,0.1570517960781434,0.1351063971555137,0.1530686829450624,0.1379868604723718,0.1844725759447722,0.0760651664220855,0.03576887166715
435,0.1572151626376882,0.1373826018156745,0.1553683183416379,0.1394687781179301,0.1852768343753252,0.0769079258432933,0.0355314720226643
436,0.1509660670556891,0.1378620575517259,0.1594657089742337,0.139340348497833,0.1846723538393282,0.076595674702838,0.036181876483331
437,0.1472984198874685,0.1399908178881938,0.1542741516461873,0.1390006258737024,0.1851806834146937,0.0787725299493686,0.0364635857198563
438,0.1524405940915431,0.1409889768918435,0.1534967605643852,0.140253030697512,0.1845909148695714,0.0749005097506051,0.0370865961352132
439,0.1544013255861927,0.1413571962228483,0.1533395203391931,0.1422096290927728,0.1835295036002815,0.076434483146288,0.0354776255011199
440,0.1543886557604522,0.1373918573248641,0.1525535398016227,0.1418775446834413,0.1861000016840611,0.0734089144952175,0.0365298723978571
441,0.1573840706347457,0.1357887066649508,0.1527822863992531,0.1423036749709681,0.1857268449191289,0.0771889032133412,0.0353349660011855
442,0.1568391313642629,0.1346918439492603,0.1504558949427318,0.1412932738408186,0.1866699099300085,0.0759814614117484,0.034783544320679
443,0.156818450078656,0.1424872744421637,0.1468198072118921,0.1431062219620908,0.1891169303925788,0.0737398245463613,0.0354162468148743
444,0.1586679401422152,0.1435340229645688,0.1460762733699359,0.1436339472619195,0.1877824590206983,0.0757195784746108,0.0349068158928494
445,0.1571222358970585,0.1421086942547799,0.1504143331793681,0.1415264658377749,0.1851028829225124,0.0783251277944106,0.0354840683628886
446,0.1573841983196075,0.1375410097129079,0.1481768001956872,0.1406317992092982,0.1846344912867771,0.0814992897391252,0.034719686149951
447,0.1498696644495111,0.1376669773539026,0.1462132680101024,0.1395395722026725,0.1838329665115798,0.0817987592135357,0.0357089724829841
448,0.152851325933776,0.1434469686201498,0.1478902263043022,0.1394448525455921,0.1847486780977918,0.0824270409407403,0.0341189709403913
449,0.1540280674409192,0.143463519380796,0.146330477512262,0.1404366016974829,0.1848575313764304,0.0815887143867942,0.0344772040057053
450,0.1580030309685745,0.1473122339508121,0.1487071655658059,0.1387783092049552,0.1855254557754685,0.0819123637478958,0.0342683890586829
451,0.1582388822821619,0.1473432976036142,0.1446840672774174,0.1371186799713621,0.1853660728322189,0.0820305135636032,0.0348501114312473
452,0.1591044360773111,0.1509914073654733,0.1452171165590995,0.1364045599614904,0.1848149557740872,0.080060363749949,0.0354251214644788
453,0.1525761715180118,0.1555359468832526,0.1481440665902035,0.1355935449569984,0.1847315258009267,0.0797974792726139,0.0350104822404776
454,0.1510458446027029,0.1543239877997566,0.1466022158770352,0.1351435540105668,0.1857240045971339,0.07989162900139,0.0350365926294135
455,0.1508581664002017,0.1556475047327654,0.1491051152057756,0.1339063901949873,0.1831595186718554,0.0812081250524422,0.0339247402653998
456,0.1606063818002877,0.1594779588211296,0.1509163091117607,0.134162487961681,0.1803009661944713,0.0815456659516747,0.035534602293879
457,0.1521512291233706,0.1631230165065938,0.1536686271829563,0.1346284545302692,0.1811798977020309,0.0821538603729,0.0362554739482712
458,0.1424774386086404,0.1542253981052469,0.1513365865425298,0.1338769407321451,0.1815456200460046,0.0814982192917791,0.0372833740918302
459,0.1411319308557272,0.1446141586169633,0.1453570180595925,0.1331858725072501,0.1836517134328904,0.0822681384843052,0.037303694695277
460,0.1432191570131665,0.1486527520891182,0.1483774203797693,0.1333742981448536,0.184771722970333,0.0831945618458452,0.037298857021446
461,0.1364686203286441,0.1512140304607868,0.1456989366801712,0.1322517067805863,0.1857073327521046,0.0848827938647205,0.0369734460048556
462,0.1357225482366838,0.1542999845032503,0.143178256093327,0.1363139201142168,0.1861788041801994,0.0833990829374399,0.0371992447428519
463,0.1424903631287958,0.1559588077734753,0.1421396537867319,0.1360035680431832,0.1853518330021273,0.0837275805997185,0.0370658926260272
464,0.1433588724064912,0.1562594316310303,0.1418963493769928,0.1365495641642078,0.1852492851261126,0.0836023907745491,0.0372615983750034
465,0.1360636926488468,0.1567202050387504,0.1425415755246822,0.1337103590214709,0.1843876130933763,0.0825081141441272,0.0354673189811934
466,0.1364569723123033,0.1546466393200058,0.1489329846789744,0.1312260540241306,0.1848483918766174,0.0820652486097031,0.0360832361536697
467,0.1402486345642339,0.1574154655387093,0.1508730900263049,0.1328169991682926,0.1828904804423917,0.0813244413567539,0.0370263800199192
468,0.1391515939020887,0.1529323606772711,0.1531445579524848,0.1312063529705404,0.185417337847321,0.0802366190734953,0.0356132960492312
469,0.1367408718634264,0.1493074197050755,0.1492798089196753,0.1326033719445005,0.1875826308232493,0.0787862200498488,0.0360527975495898
470,0.1398039528327231,0.1467117107509681,0.1520499323023144,0.1318700564719249,0.1889582671227275,0.0815989654778069,0.0359195709835608
471,0.1393603172709816,0.1436191268687495,0.152791576026033,0.132406287773397,0.1886798152006295,0.0798038904480035,0.0373539453034875
472,0.1360630221060356,0.1430643665695943,0.1541047863464677,0.1340683715170719,0.1888434288304183,0.0780516263539845,0.0384232330049494
473,0.1408440385855553,0.1391585459201829,0.1494048946174588,0.1326316957737841,0.1918451801537318,0.0778913911094974,0.0395733928708318
474,0.1447583612650386,0.1360495434208938,0.1463045217043306,0.1298437282038527,0.1923124243811922,0.076830329682659,0.0382814966797617
475,0.1456522071364095,0.1396551717361451,0.1462417334338386,0.1313180111072872,0.1916969126426742,0.0774510388032172,0.039440205703083
476,0.1511582032752678,0.1358077489330215,0.1458683755133985,0.1324021285676415,0.1926453450757434,0.0775230992774147,0.038593635771842
477,0.15200386644716,0.1338864585341892,0.14605144554017,0.1335326522276348,0.1913773313748888,0.0775304224011413,0.0372015012013079
478,0.1525609210476838,0.1322412474294351,0.1516292952066164,0.134754983280498,0.1908833550045691,0.0797744566646395,0.0367980751481893
479,0.1511103696800671,0.1328420616792899,0.1496003404422622,0.1392539223507248,0.1915955363209543,0.0790574328296835,0.0363553386883011
480,0.1480146441677465,0.1342475364177252,0.1463497427084077,0.1403770245077035,0.1934337929363694,0.0790522930307967,0.0352595727958734
481,0.1490442755526008,0.1360132429683709,0.145916032454174,0.1408978604423509,0.1945449853442876,0.0812120273700892,0.0348240439314387
482,0.154510669024686,0.1367536217512578,0.1436534193083704,0.140584092896119,0.1966041904568249,0.0811059578406002,0.0350966438632023
483,0.1539714179997372,0.1327524902282127,0.1438001186254419,0.1357807963326248,0.1943469694991943,0.0820754594129354,0.0356120365058475
484,0.1539437396535552,0.1296778959542964,0.1421891452605498,0.1384338518754299,0.1940529059122785,0.0817976255560276,0.0363604719673743
485,0.1526198249492617,0.1275048562150657,0.1439801917483178,0.1401226673570717,0.1964107235578403,0.0820475521196813,0.0374730069985666
486,0.148514837380805,0.1280373246860776,0.1438062235352039,0.1375021614479093,0.1965165205074965,0.0813119940863142,0.0383913738156905
487,0.1507986855559573,0.1278454852880729,0.144730016240955,0.1363071027021385,0.1962261862806865,0.0797324735581871,0.0376680560727692
488,0.1501397282086849,0.1323852600621334,0.1455711845273915,0.1378260336935197,0.1949631048907672,0.0776792476140349,0.038731018716268
489,0.1463513444151402,0.1333482475883153,0.1477703288895021,0.1390460861756881,0.193368692044764,0.0795659446693935,0.0383455288118265
490,0.1514847805046988,0.1332705133805458,0.1462862046979544,0.1418592943441453,0.1935174312136135,0.0797898230853996,0.038411325636913
491,0.151676766176468,0.1337816858717631,0.1480109367568184,0.1401772393578312,0.1925795327041563,0.0782712536534322,0.0401755591029534
492,0.1519612439482283,0.133061799104202,0.1481792221666106,0.1415282770062811,0.1944844203060701,0.0776593451742586,0.0398060478646301
493,0.153840661932895,0.1354360091710532,0.1460109162305688,0.1389857115396646,0.1938621789243192,0.0769048335715404,0.040504411661503
494,0.1525276736431233,0.1363981292974593,0.1472451300243175,0.1389197872453291,0.1941313726936128,0.0772729054161325,0.0395531113386022
495,0.1481472335721579,0.1388449345212664,0.1483901315272634,0.1366412008562591,0.1910433511229206,0.074670396699761,0.0385030993282598
496,0.1467965904973653,0.1379364693706115,0.149488452832423,0.1393609339471268,0.1913419696558405,0.0756525690087562,0.0384575392733325
497,0.1473451796322559,0.1353490959198655,0.148004896814331,0.1402329978441958,0.1896303634973781,0.0738546600002478,0.0391950386579072
498,0.1510931256272352,0.1297415993556439,0.1447006569879295,0.1400275095288974,0.1897047565912837,0.0759238292620123,0.0390187425783475
499,0.145285215263337,0.127844949263706,0.1426043140985124,0.1380388028499483,0.1865005560629601,0.0738880710667018,0.0389557043360529
500,0.1439000268900809,0.1312277864683026,0.1459930361864747,0.1396281392448793,0.1877354486842185,0.0739723995276479,0.0385877393392551
501,0.1306290726502363,0.1333179077370873,0.1409251153080411,0.1407889858755391,0.1872472886013179,0.0804029149679915,0.04007282030977
502,0.1333326950937293,0.1276534664816449,0.1387024170996058,0.1430520005221307,0.1889410063258043,0.0780865790134996,0.0370591106727442
503,0.1301434590016423,0.1321240644402304,0.1382539214904149,0.1419769169009728,0.1902773484163234,0.0774906118091156,0.0397382897652998
504,0.1249131052827999,0.1285754577104948,0.1373074194049847,0.1414846276606174,0.190206604925932,0.0751111169699857,0.0394282579964532
505,0.12593419897254,0.1321720660182499,0.1381147152874757,0.1428166073259879,0.1914556108760867,0.0749306768436472,0.0422031451983929
506,0.1205655274507118,0.1288170839277949,0.1291936326873321,0.139998812669644,0.1922827228987735,0.0779954631113976,0.0404018693575765
507,0.1198850537036363,0.1255708392061504,0.1306213917242671,0.1345441790088233,0.1916532416489429,0.0774969864789114,0.0431830259160075
508,0.1223460898098931,0.1298547219509654,0.1280989859093348,0.1333184959930893,0.1910949818939067,0.077785044025023,0.0445447184908146
509,0.1287419634796796,0.127057331994496,0.1311494857844842,0.1337492093720776,0.189608944973883,0.0789591660441857,0.0444755385195358
510,0.1296322300777996,0.1249732719701291,0.1360326506420649,0.1337366856010587,0.1865767960951887,0.0785189705972869,0.0446444490557361
511,0.1285461042745445,0.1201229787322708,0.1348994892535939,0.1362029524097981,0.1855256436001491,0.0785418765756574,0.044403468047847
512,0.1292114281292986,0.1269082394548195,0.134376979857873,0.1388456542903581,0.1872868297918558,0.0764221398376875,0.0442849850801451
513,0.1252789184139848,0.1245009892711954,0.1336895019996956,0.141322067049877,0.1884565175180007,0.0807428226077452,0.0425353075056185
514,0.1316901644578153,0.1259179725371761,0.1337469050940533,0.1397544189391204,0.1898687234121896,0.0836098390224507,0.0412346509334166
515,0.1364077568625158,0.1292333085231936,0.1328215393153692,0.1402409276414725,0.1906640196243642,0.0878546882969816,0.0407452949518191
516,0.1444701482456766,0.1323211373557246,0.1319406620429758,0.1405340445360831,0.1900470258480591,0.0890172970450611,0.0408507624109693
517,0.149566154773973,0.1278185856021594,0.1341619942743273,0.1426094131967568,0.1925737168201898,0.0915188308968661,0.0407616208208359
518,0.1525922423293323,0.1306307460739847,0.1358049196050988,0.1433169393207439,0.1901881865740374,0.0900788829488102,0.0416348397129704
519,0.1597122757775757,0.1333149281081783,0.1350765274105346,0.1436201130312492,0.1914902675659291,0.0881064967280627,0.0406005297434915
520,0.1566753633598371,0.1371920588815451,0.132796687572267,0.1430913099114105,0.1907543063886667,0.0880410051370308,0.0380579157415793
521,0.1545666065723254,0.1376242512448252,0.127522680554472,0.1437529622665138,0.1880801762938927,0.087273990426501,0.0377984120248823
522,0.1524801681665694,0.1365639830978989,0.1287097598877668,0.1442722699774964,0.1862957281479991,0.0856392202745201,0.0365932732450017
523,0.1490864059542643,0.1398291344454546,0.1260041239092234,0.1450945256975338,0.1853136496781449,0.081984385176923,0.0358896448522563
524,0.1533182863594651,0.1377272024522371,0.1248722584855623,0.1437790038341592,0.1874784400958813,0.0826185897331415,0.0369813592270582
525,0.1513104164518147,0.1372744571677251,0.1261996129157581,0.1488769657840153,0.1840394397935427,0.0822876883988161,0.0363600210457328
526,0.1494616778361172,0.1371731501376358,0.1241386278028828,0.1521748674930192,0.1854354923279095,0.0796345356475556,0.0376271411789548
527,0.1466252829754932,0.1387676003620136,0.1294246192661238,0.153278525525633,0.1883190170244207,0.0805143844759434,0.0368702033359828
528,0.1434904100565875,0.1341067691203184,0.1296875473089485,0.1538456944090344,0.1902012351506533,0.079603479821301,0.0359892529164053
529,0.1410759246850651,0.1332153873471846,0.1277491245952115,0.1581147261762554,0.1909676934701051,0.0816388845616037,0.0346986722301089
530,0.1405487230177332,0.1331080094168197,0.1231849595509276,0.1594765985187861,0.1915750520372647,0.083513695461894,0.0349183004982609
531,0.1459657512462401,0.1314066851172468,0.122541059963981,0.1609880116098221,0.1904322492836642,0.0823811050279802,0.034496977831306
532,0.1475722275512935,0.1318667967275001,0.1269157560611894,0.1600957917111255,0.1905725603110747,0.0827571547108706,0.0332036252987449
533,0.1411213418709712,0.1328382185141392,0.1252418663515739,0.1608185775382805,0.190827254642539,0.0843264711408813,0.0337417074151608
534,0.1407450741310043,0.1296922397347683,0.1268716570319374,0.1636115362001915,0.1912848010385822,0.0850422436316577,0.0346871050261352
535,0.144453421079762,0.1338489477826332,0.1239935727697607,0.1630082415821313,0.1922053601845305,0.0841747188021296,0.0351879326519306
536,0.1489802239391586,0.1346770052049538,0.1238512229404063,0.161888809019342,0.1927768902290814,0.0825328874292452,0.035382190214148
537,0.1501707014075372,0.1318865609829345,0.1169544147935738,0.1580121399673725,0.1933820533540305,0.0821492019201181,0.0325344559454599
538,0.1507260042892057,0.1300001312843351,0.1203095048536814,0.1553920064990518,0.1933296147965969,0.0813637407208995,0.0300414685539464
539,0.1445869441505499,0.1305001724419993,0.1202378068033028,0.1563829568774599,0.1923115011409213,0.0799666759342178,0.0304772637579238
540,0.1417732752975583,0.1361792939974717,0.1181801306740381,0.1566881560142305,0.1940914159074031,0.0790648257507422,0.0287085708786739
541,0.1380123661112032,0.1365864755484355,0.119272947719466,0.1566066976440021,0.1935743578335143,0.0784806144064063,0.0295530850065633
542,0.1380990482073075,0.1360546383934166,0.1212832491978771,0.15500393503564,0.1926897082002614,0.0801387611545274,0.0315463387748523
543,0.1360774189329162,0.137393704191136,0.1259083035454258,0.1506644332728547,0.1941399696614963,0.0799311617412492,0.0335855466386093
544,0.1320961195425383,0.1366960008449171,0.1251141604200714,0.1497942316555758,0.1948173615740699,0.0783120275718226,0.0349024745690594
545,0.1328588142883092,0.1416498542960123,0.1230550553809998,0.1477553957243479,0.1952307949391023,0.0769685557696431,0.0319720890882407
546,0.1342479891415656,0.1362616706751185,0.1213832145936064,0.1451736974017178,0.1955959896418766,0.0788524895591799,0.0308782743736421
547,0.137885246840343,0.1312047342718341,0.1227427851492859,0.1444022361732624,0.1943814026636528,0.0798665838212426,0.032268271935592
548,0.1344966872144432,0.1283844626677348,0.1176611725555819,0.1455100531530779,0.1912155530306103,0.0797970179467354,0.0323521733134313
549,0.1404710387542133,0.1275651154416251,0.1205522043834398,0.1457850992507174,0.1919622352363425,0.0807572698523382,0.0334631700881626
550,0.144288180048589,0.1298337669768665,0.1256855913615487,0.1456470380495835,0.1936104499871989,0.080036156932997,0.0342400335597571
551,0.142670904828022,0.1308988106494877,0.1254724654020161,0.1455058939075473,0.1954685329302361,0.082301320654136,0.0342611425319022
552,0.1427404944438497,0.1273001564013489,0.1271729503615832,0.1422039282046233,0.1944520918312706,0.0846453941543256,0.0340404018807928
553,0.1400940619314933,0.1299659849593335,0.1275458701101396,0.1445234615417076,0.1942252914927386,0.0825034363120182,0.0353154944976166
554,0.1366071561818689,0.130405685071552,0.1244155709282179,0.1465969784523749,0.1953367951968783,0.0802953237579832,0.0348684602181904
555,0.1344052067094587,0.120077484963553,0.1239075001149249,0.1447469561997824,0.1924735462408758,0.0799235040960115,0.0343462258730779
556,0.1359221833758603,0.1170834251737686,0.122217665518161,0.1464711161952738,0.1944235115580415,0.0790718911797225,0.0349693307883049
557,0.1376307008863521,0.1154437163474263,0.1231256940073925,0.1427139914755541,0.1926878132812098,0.0790514672474776,0.0347693941893954
558,0.1389313695328521,0.1163083059798807,0.1227283072903405,0.1410189417594171,0.1936685468444295,0.0776494735906427,0.0357269896239608
559,0.1351351572483603,0.1095080809240609,0.1194348699073081,0.1410039942055891,0.1952899554167539,0.0766766274305689,0.0349753943067973
560,0.1350739883477236,0.101784016636481,0.1157316224661014,0.1416829937901526,0.1960831729897304,0.0779130507852979,0.034326218418239
561,0.1357136675433111,0.1006796843313192,0.1138709216182443,0.1402139034505564,0.1936830535919519,0.0784098148255531,0.0337754323459857
562,0.1315423033867027,0.1009862198952592,0.115571191021824,0.1421068480484052,0.1940312634562067,0.0784986760817048,0.034426901050833
563,0.1248287199148476,0.1019132315306842,0.1203924213462926,0.1410363154896544,0.1947223793782721,0.076422921102296,0.0324579855556511
564,0.1231531832788072,0.1057784677592911,0.1231175761155439,0.1411966112805603,0.1910674274800123,0.0761500991235237,0.0328342548064224
565,0.1253925430779491,0.1084837136231576,0.1269999192273619,0.139917387437343,0.1919783552932321,0.0768341407723175,0.0344727868129375
566,0.1245401303635203,0.1104917075894176,0.1213221494389489,0.1404884947569139,0.1913223975286723,0.0762409576269268,0.0341893936931398
567,0.1218763074908633,0.1137208887088141,0.1239815351794802,0.1410305306698074,0.1908920021120127,0.0764188720363765,0.0333173620383703
568,0.1193276732782068,0.1070050302576686,0.1226463122353314,0.14314332581252,0.1896490290725682,0.0773217884018157,0.0328602955807497
569,0.1195313789982546,0.1065067491375335,0.1228148368518998,0.1436876846044253,0.188016531609428,0.0794759186522591,0.0339988875254335
570,0.1161391261301632,0.1049490234856316,0.1197960167560575,0.1424051733583516,0.1888687569060685,0.0799906241222835,0.0332813273651196
571,0.1162816538163992,0.112310556128576,0.1182439977543718,0.144714477553571,0.1874420501431639,0.0808261397344587,0.0335922676088564
572,0.110025350587126,0.112278149728067,0.1196886741987054,0.1458558023704187,0.1885804913293229,0.078044729114945,0.0328618075505845
573,0.1045727953538988,0.1116963406091841,0.1194762352795532,0.1465152009312159,0.1897216694862293,0.0751543288750595,0.0330235457219418
574,0.1014694637878407,0.1112260182614081,0.1211015739111116,0.1491588957975652,0.1875107950674196,0.0735044171695776,0.0350385779991656
575,0.1017599556896011,0.1115031009133343,0.1145862493487602,0.1484332224918094,0.188418919698283,0.0718043110972492,0.0336478049116089
576,0.0949416345485161,0.1113529560353357,0.1147319147104834,0.1478422496775319,0.1884500550308924,0.0697862900074288,0.0351184262526069
577,0.0981773593336796,0.1111639682309593,0.116454468391881,0.1434603369124629,0.1876440185992102,0.0720025326288833,0.0348044198200192
578,0.0956696702018165,0.1096560579121896,0.11446612373436,0.1395182522171554,0.188014586602411,0.069693694243063,0.0365788331290426
579,0.0969028053602397,0.1148580629344162,0.1131281754405464,0.1385406055576818,0.1871536783277884,0.0693071365254542,0.0359819522004219
580,0.0936893811282534,0.122802381859007,0.1114052768554702,0.1398127411899148,0.1879014055626853,0.0678835316379651,0.0342197041713752
581,0.0907180949098978,0.1199425803751357,0.1143644169470433,0.1378230735013429,0.1908016739940146,0.0703431468822342,0.0310875460124844
582,0.0952465347465143,0.118178915304467,0.1191015580788655,0.1369095433102318,0.1934393900929412,0.0709465560347057,0.0321744628001795
583,0.1008665608798018,0.1217839604807284,0.1216887207201685,0.1380877293418585,0.192745770570935,0.0764491147416458,0.0305051546372929
584,0.1016506018198259,0.1187196273183706,0.1204137354300332,0.1371350153676258,0.1930341328286634,0.0777942276164952,0.027947162242721
585,0.1026207512280322,0.122815854688853,0.1244790434084293,0.1370412871767823,0.1923351534237256,0.0795740661195839,0.0279178974316918
586,0.0991669350859045,0.1271040901074076,0.1249830685687547,0.1354053686003235,0.1926646495475902,0.079744529631966,0.0273416639880414
587,0.0957748972628617,0.1294468003878929,0.1265202762424696,0.1356894010435626,0.1899395332343464,0.0791887237199303,0.0270470106303784
588,0.097120121916546,0.1296511201919298,0.1267070210487417,0.1349977104412486,0.1885465204177094,0.0793023979247806,0.0274313094920544
589,0.1015241224214759,0.1246916928119985,0.1229431120947893,0.1351283163557848,0.1895509379147234,0.0767275034669516,0.0271127274321208
590,0.1014061720103265,0.121552616760058,0.121650147078036,0.1357621884852025,0.1882412937123215,0.0737633018095179,0.0275628598799233
591,0.0999175815639867,0.1224537631428344,0.1261626982690858,0.1344006852518746,0.1874092479814211,0.0750561228574791,0.0294174929481895
592,0.1088898101414368,0.1194152310634226,0.1233077684446556,0.1345555386813292,0.1906056833933228,0.0780344100204913,0.031324994305912
593,0.1099035871726545,0.1213126484822494,0.125779272088561,0.1349005414054453,0.1917503693980066,0.0796911248623365,0.0320967325929158
594,0.1112579777557444,0.1176188588773057,0.1250065547944583,0.130648382602697,0.1931719311306008,0.0780607270814737,0.0320280148870741
595,0.1144024802683305,0.1179863776097153,0.1241990750872955,0.1310059749013414,0.1919094408687233,0.0768215604417173,0.0332125190075504
596,0.1197046625217151,0.116040073054821,0.1225846972585377,0.1319803068958231,0.1930167819290543,0.0768497438321383,0.0324303897972366
597,0.1190708937132778,0.1208304580815137,0.1178979793365681,0.1309594178039622,0.1936894509682815,0.078321893309713,0.0339919501254813
598,0.1138012499563787,0.1175609528600641,0.1179838044896082,0.131861895484539,0.1958490080788888,0.0807453256983363,0.0348440547068359
599,0.1196124194586248,0.1168575304447212,0.1150946397248017,0.1294218288308601,0.1943974656411735,0.0816591769692641,0.0337389342476627
600,0.1275545612496269,0.11920256755198,0.1190516715875568,0.1284747797924993,0.1963017783074899,0.0833626902078753,0.0335666389663379
601,0.1230889513024201,0.1182240245477332,0.1250170900228512,0.130072195498676,0.1975596314510032,0.0832942924782764,0.0317912348698765
602,0.1253250227269206,0.1215596089298329,0.1222898373847887,0.1304619182800025,0.1974237785790007,0.0816032290764791,0.0313428514096496
603,0.1262022340309652,0.1226042204241765,0.1183523945120678,0.1317171057756991,0.1988106553321098,0.081819998245519,0.0309333703175899
604,0.1225364188911947,0.1208053535966247,0.1213237959998343,0.1332917614648579,0.1981663373883454,0.0828568437114264,0.0309081109569244
605,0.1243981194679028,0.1182002981569898,0.1209711211991822,0.1315391210969652,0.1993806039855816,0.084234784467758,0.0297863404880175
606,0.1188638167062982,0.1187608591529272,0.1235191445973298,0.1324529714162987,0.1969841154212966,0.084691487128054,0.0304145815532306
607,0.122930753761073,0.1205581352576222,0.1227491198703899,0.1348113657467176,0.1965014686843897,0.0849429702197795,0.0287449549363871
608,0.1202620085043971,0.1257642617451602,0.127079528073814,0.1362601575629185,0.1949948431148414,0.0838670981989569,0.0283952157988505
609,0.1294524001847146,0.1274433061665517,0.1320782063910251,0.1349437026915246,0.1938765859640264,0.0836935986765024,0.0282079944240036
610,0.1338421416230528,0.1257416084904949,0.1392935646642043,0.1320073544752846,0.1912702543255926,0.0833465462337152,0.0283102544689454
611,0.1316397525049539,0.1248122380848156,0.1396725486876987,0.1323743962015876,0.1917130576671664,0.0839723892288927,0.0282776484133652
612,0.1364352790688067,0.1296580329621156,0.1406510551358464,0.1316683354064652,0.1907569384642714,0.0838132127291583,0.0280832014904245
613,0.1405729754507574,0.1319172416755286,0.1366038859023308,0.128547882792249,0.1924822256836843,0.084110894794208,0.0292304395767837
614,0.1437940884677164,0.131221523645888,0.1354727587661366,0.128566873505309,0.190952208213866,0.0807408653373277,0.0284942434945955
615,0.1467896261713948,0.1311951823423235,0.1347438875254659,0.1278231310516919,0.1929349635126688,0.0820066334588429,0.0298145578966206
616,0.1483871122506428,0.1353286754159842,0.1357626657583048,0.126495205716538,0.1920468841828098,0.080953253968268,0.0290796730830629
617,0.1447271033809601,0.1406134525504873,0.1375400562116017,0.1248518506974437,0.1926363735392977,0.0799685905583518,0.0298196665216594
618,0.141172204644021,0.1385075447818652,0.1380679545163361,0.1273364947840001,0.1963187179914996,0.0814069345266623,0.0292474359343218
619,0.1459880942910346,0.1355760619858839,0.1404361144412136,0.1313913209387742,0.196515211842788,0.0810559686420154,0.0293838425642358
620,0.1434576708708248,0.1377920080825362,0.1382240100996538,0.1340571115423698,0.1962324563052603,0.0814851127327535,0.027968629089713
621,0.1410888312275919,0.1334193241604434,0.13439124132359,0.1354188615720857,0.1980387963018444,0.0811243468129458,0.0280964715328385
622,0.1395255204983127,0.1290637793620092,0.1399714704810029,0.1327456926228142,0.1965333627946733,0.0806555174288962,0.027851628746029
623,0.1337452452859581,0.1332355024191976,0.1358283989550547,0.1313905961726671,0.1968864975620223,0.0777880792163431,0.027841097510981
624,0.1322721260951187,0.1299682285104666,0.137940764425203,0.1298952698664603,0.1976381221366201,0.0759729426158813,0.0279496726539999
625,0.1322494163768296,0.13286614000236,0.1373476660808716,0.1319383838491369,0.1970407272130895,0.0771696147790721,0.0279910087911333
626,0.1331294133755734,0.131523999256337,0.1372026487425221,0.1337330685586878,0.195830601164847,0.0751178259342651,0.0277757404535605
627,0.1312164178774202,0.127241638537779,0.1367921029486512,0.1341211344458828,0.1942470219659167,0.0754116483553055,0.0275837470806387
628,0.1380153505620305,0.1283076373449343,0.1406221326348878,0.1328332189078797,0.1956742508608875,0.0746064554184248,0.0273601646647325
629,0.1394987535412497,0.1269786052362276,0.1420309126105926,0.1331172111752341,0.1969477485331252,0.0750883008925961,0.0270000874002019
630,0.1477353183045253,0.1262370577861826,0.1396742613899931,0.132820548927263,0.1942677978694157,0.0750345068950137,0.0268202755264448
631,0.1423745781401538,0.1254556064180229,0.1384325593819125,0.1324073185332495,0.1948454357084802,0.0725880490831008,0.0285406657813591
632,0.1460587907356299,0.1208471536061268,0.1430589432654617,0.1300021901435618,0.1968554621198639,0.0710129357730013,0.0272991765730086
633,0.1486462010090542,0.121109453744506,0.1455423848289818,0.1311570239759728,0.200009292726692,0.0697129328079948,0.0286123406129288
634,0.1509679653597801,0.1215064397147428,0.1466877242041165,0.1340518484677519,0.2002463851112046,0.068443195552218,0.0284951479251609
635,0.150319906407969,0.118436496992323,0.1475176940480051,0.1335048879348141,0.1996669199752889,0.071505490115386,0.0289952028226102
636,0.1533323840600392,0.1213619845150584,0.1450943014242558,0.134127613298766,0.1995887022306705,0.0733499275959624,0.0283488250208847
637,0.1596011303043604,0.1265475214193689,0.1461101342120464,0.1336113058020196,0.2010266420663877,0.0761321240291906,0.0296539442883909
638,0.1614071883031537,0.1252746126741735,0.1415586117662354,0.133091434665721,0.2012458401855052,0.0771750304966023,0.0293378173214072
639,0.1610059747779935,0.1282749300938938,0.1400868824052249,0.1339905570001295,0.1971477015262526,0.0766616692375945,0.0299570942732071
640,0.1588405118372988,0.128075998048957,0.1411687319299328,0.1370566094850366,0.1958962416001539,0.0763458459119241,0.0299909368523645
641,0.1643373922816683,0.1262196204700705,0.1402725118588033,0.13611458807935,0.1965418418449729,0.0772314786552214,0.0294011664474928
642,0.1634337106305052,0.1263737609853638,0.1391853799308619,0.1374445762322237,0.1962931013720814,0.077799602168387,0.0296520049840316
643,0.170523227462238,0.1240612142857572,0.13863808321329,0.134780964274749,0.1946858401846712,0.0756682608197554,0.0290765277105904
644,0.1696647199669409,0.1232627647871406,0.1387072980191508,0.132918767467418,0.1955817908539693,0.0763547032137446,0.029723006867634
645,0.1665235756216089,0.1228593437597106,0.1415259900494607,0.1346143153569127,0.1969682275877783,0.0766712229977447,0.0288266504219771
646,0.1672703665493775,0.1227892676872755,0.1399137863805146,0.1342787330280659,0.1977288596495651,0.0774019703244434,0.0288032371083131
647,0.1671146381367504,0.1226377829498224,0.1409608927277762,0.1308860045503311,0.1958089055619335,0.0760967414940247,0.029100135287077
648,0.1635287619916832,0.1205465196881471,0.1437598368975493,0.1298538826156725,0.1945088112770537,0.0778202472201978,0.0308848761725167
649,0.1614573857273454,0.123274490852269,0.1465277600926394,0.127483910909577,0.1972085824361414,0.0758354477169114,0.0306872783731027
650,0.1595818996974818,0.1291112477886913,0.1442323356199785,0.1235005826738856,0.1981892325114628,0.0759563256958882,0.0300936632101942
651,0.1558326388572269,0.1268166999803195,0.1446793789100283,0.1219415667521083,0.197587706383732,0.075210770832316,0.0302522527523323
652,0.1561756544305473,0.1310072762631436,0.1385901400808584,0.1220577192169855,0.1999819230692451,0.077159611266189,0.0305114163249873
653,0.1571426343878712,0.1293819597516234,0.1363715818342178,0.1207184545970639,0.1987392589360389,0.0782652807496525,0.030634434599606
654,0.1633789428180899,0.1335101567656523,0.1366523008741726,0.1205952146954539,0.1967160791517204,0.0777003321242425,0.0310990527952687
655,0.1618241370402528,0.1369194237168486,0.1365041613512519,0.1196493377744577,0.197866649524941,0.0779355402037494,0.031272933847806
656,0.1582062875361167,0.1340833125801828,0.1365233660721795,0.1184396872782462,0.198840773577488,0.0778394209625033,0.0303224241334753
657,0.1599076821579215,0.1336329960486777,0.134659269516305,0.1171796108433551,0.2009352912958301,0.0778854358680707,0.0329169127937727
658,0.1624197240249958,0.1270363590247686,0.1324491757993671,0.119025450900937,0.1979527529064454,0.0777190554403167,0.0333630889553096
659,0.1620236816084329,0.1187795905339939,0.1319305078592707,0.1203537726625948,0.1974526145770751,0.0765110727758954,0.0348693511787265
660,0.1573593433547647,0.1169522145841578,0.1296307901705727,0.1177236056995983,0.1975856553296048,0.0756213334448303,0.0341509573303135
661,0.1547861530695182,0.1163808905221919,0.1338302483129649,0.1204267159057008,0.1991463808946735,0.0736055358074954,0.0330564402514478
662,0.1579222622442368,0.119306632309551,0.1296253308316884,0.1201344191108759,0.1981870817645383,0.074117271403342,0.0306111047481216
663,0.1593773105306715,0.1206506554455176,0.1316952212713535,0.1206712776189778,0.194304510941228,0.0727071698227907,0.0298670410105114
664,0.1567916771810058,0.1199329390278477,0.1293550451087433,0.1219044473223175,0.1951984896738018,0.0732598080871098,0.0286269635355912
665,0.1571334593666941,0.119417097953101,0.1308087897578654,0.1229973751041632,0.1948643942082357,0.0713447963334544,0.0283531433837342
666,0.1494300864106245,0.1203714390155052,0.1340579860306497,0.1240359489035463,0.1924074799845431,0.0706618097757093,0.0286355696794066
667,0.1459103103362161,0.1214006801153096,0.1381799894260109,0.1257793299204821,0.1909856084997954,0.0708323266734571,0.0281164865481774
668,0.1434880555381135,0.1246482903207785,0.1346335597821721,0.1290982886725038,0.1924598469143078,0.0701037820211575,0.0289960983697588
669,0.1474100476739716,0.1258442295313848,0.1346047902032759,0.1312293515734526,0.1930438074800315,0.0695501413076809,0.0289905824176098
670,0.1426510491900032,0.1258889245484405,0.1319305316171049,0.1342439259748924,0.1931247806319996,0.0716325225874311,0.029338813658612
671,0.1436452581034064,0.1232856079986731,0.1347584900586127,0.1352691585801597,0.1939425212255295,0.0716519366238227,0.0316088476941985
672,0.1340880375259375,0.1261675726171723,0.1358808904581721,0.1377417037007894,0.1969466359961056,0.0712783739047107,0.0308979265137413
673,0.1372385842984334,0.125471658556575,0.1329333898304424,0.1347185529286407,0.1957351233070235,0.0694712503853322,0.031568139508592
674,0.1393629118332537,0.1256741879376046,0.131134596818168,0.1334496733565753,0.1970302782393304,0.0700586055148917,0.0328422294358139
675,0.1359165218134216,0.1245153838835147,0.133571034520869,0.1365224753775543,0.1954723203204481,0.0685748718043892,0.0346663649344838
676,0.1322948175761231,0.123528197184017,0.1343934538549223,0.1360780407115372,0.1954123398002013,0.0691527546523399,0.034078759065815
677,0.1278206662626929,0.1248805997978284,0.1347598793165411,0.1340518859000062,0.1947102331309629,0.0718617927385655,0.0348105124266642
678,0.121755737906557,0.1241356926629255,0.1368120477127439,0.1328581851003545,0.1938323016373913,0.0733640507536304,0.0334811544107978
679,0.1262972766968617,0.1196627552673229,0.137939222334913,0.1328129884260324,0.197088916158761,0.0766869465355941,0.0319314494643592
680,0.1255928293320392,0.1209424323988505,0.1361684575979322,0.1302855382729432,0.1951352597610896,0.0771296672629829,0.0328774431611798
681,0.1234218001490014,0.1228939983920919,0.1385147946074493,0.1286009984783024,0.1921607681255772,0.0793964794076065,0.0334547671494264
682,0.1216874825478195,0.1280212692048686,0.1317483637126514,0.1303426513225923,0.1931890930348605,0.0815059496639357,0.0343368411521336
683,0.1265130366911695,0.1301754299217512,0.1330493040923964,0.1297662588437484,0.1922106375827085,0.0802654774166122,0.0336960484405067
684,0.1301850618796305,0.1311808848008848,0.1337963059299727,0.1276974392182941,0.1928977160874304,0.0830213560071889,0.0344149797699738
685,0.1313608779917437,0.1238195115691209,0.1343897138180835,0.1267790285492025,0.1931344601075091,0.0820153178833536,0.0327232955071544
686,0.1308616160505999,0.1203261228904055,0.1356726583529783,0.1261224260454478,0.1923343216211649,0.0828235134739919,0.0327883045724352
687,0.1361159463904807,0.122974741945522,0.1405120781750493,0.1281081313669975,0.1905235726705985,0.0827388455196612,0.0333813035645202
688,0.1339351234042744,0.1231165308186051,0.1379834922563918,0.1322537170011313,0.1898873036399975,0.0833314242863912,0.0355952332263908
689,0.136218352465826,0.1242893726552339,0.1435197544056756,0.133444444592324,0.188232797907927,0.0832707822655151,0.0370415962213373
690,0.1374917345960554,0.11883661183542,0.1469562317298169,0.1347678337364853,0.190184659982892,0.0817018840193813,0.038316645029593
691,0.1366582052326287,0.1150906938338017,0.1448325101334735,0.1365813399208229,0.1901492071922352,0.0848903682118294,0.0402805389611582
692,0.1424188907675645,0.1182097335043195,0.1463393441801471,0.1361377310912246,0.1889963380454292,0.0867266780723479,0.0395671387831972
693,0.1420354425440962,0.1195734016648839,0.1472994772943309,0.1320699153684283,0.1876871760773198,0.0872015057884697,0.0392469747984211
694,0.1414643449859675,0.1214220355059446,0.1481956457526155,0.1334208584525139,0.1858785525326405,0.0866718278579875,0.0384520069619228
695,0.1469015053870186,0.1265710848685221,0.1490792375877457,0.135019389321548,0.1883645387194201,0.0860437862773052,0.0378333599960006
696,0.1440927518437293,0.1249432076896441,0.1479587253152917,0.1351224804765823,0.1875286885125403,0.0845350375570386,0.0374257246336042
697,0.1441365530528585,0.1284448201296558,0.1481466442138688,0.1360931256647719,0.186724979481043,0.085164035546227,0.0362610121167297
698,0.1487033755603476,0.1271938646790059,0.1464851043231352,0.1387265346313282,0.1898341199485598,0.082936399840487,0.0337101191070002
699,0.1521989750360616,0.1247554145726582,0.1474176559463672,0.1396796233677126,0.1892023502243266,0.0808715382442532,0.0316228859510866
700,0.1533246192480244,0.1258645152487898,0.1464185830626731,0.1376515768183942,0.1885056584602852,0.0787530379540994,0.030073856638473
701,0.1506600278741957,0.1304725605006988,0.1420812137291253,0.1384373176975428,0.1911996383822426,0.0783172047912109,0.0299771839490066
702,0.1494567047969133,0.1306136464197454,0.1398151601859754,0.1407065037476418,0.1901053260698995,0.079161419759628,0.0308490300172873
703,0.1493021300074525,0.1301082360180116,0.1369731811055264,0.1436643584820262,0.188239847934329,0.0805464946907549,0.0316375452246709
704,0.1467078566884881,0.1271321576576554,0.1339582250245482,0.1438829687019097,0.1873578138313486,0.0826671886595279,0.03225396075795
705,0.1404265627261582,0.1248450758951811,0.1344905094765415,0.1421283115781272,0.1870985003965467,0.0827613849006996,0.0309653503542618
706,0.1431775310599816,0.1279580929957674,0.1329050373316244,0.1407795088993792,0.18661622131258,0.0815080642870732,0.0309873711683458
707,0.1487466689400222,0.1202436380544264,0.1339926719711045,0.1430564862972721,0.1866580523234917,0.0789539601758682,0.0311542063653085
708,0.1436388149632433,0.1162053639253758,0.1332945896453836,0.1380961778333858,0.189338891320698,0.0783091205039349,0.0313791309464868
709,0.1470525009291645,0.1166633829759835,0.1354773530424589,0.1397179395261767,0.190829514862476,0.0779655296442874,0.0299042689069197
710,0.1437288694347993,0.1159429700711906,0.1384132055703254,0.139560028510624,0.1897851037586286,0.0772640050803693,0.0303370122024288
711,0.1415060350963151,0.1165067523798823,0.1410366025728755,0.1388713008496657,0.1888779438906366,0.080175835444359,0.0305163258018293
712,0.142583089240023,0.1179051709778379,0.1451554133423182,0.1408928310793235,0.1884862427335629,0.079326808727257,0.0321998057597358
713,0.141585450922155,0.1199735372322464,0.1451393568930843,0.1368138691477282,0.1873826855225091,0.0778930191872276,0.0328842101814421
714,0.1383880023531924,0.1187306659042865,0.1453076178213951,0.1369655925850355,0.1885924673762074,0.0745321991258815,0.0345639048831971
715,0.1390309288552406,0.1206891880570664,0.1469837603851528,0.1351287997617459,0.1887069281107008,0.0742663677046713,0.0354963386410142
716,0.1446851996955394,0.120452909121184,0.1420702782985438,0.1379504162138573,0.1901737452486973,0.0758312342198255,0.0384797930838128
717,0.1410465259393086,0.1202982141114527,0.1402030812876493,0.1347137576795336,0.1902281984146144,0.0773116881768239,0.0399312195673277
718,0.1459653644378928,0.1234666874231022,0.1393447784418073,0.1349645323248145,0.1905626691248751,0.0767958190184725,0.0398089809064371
719,0.1435686649505504,0.1220158165838964,0.1377447003114568,0.1328261693187975,0.1914164392010909,0.0759007410056582,0.0400458355438518
720,0.1403871096304098,0.1220389846143907,0.1334218389861065,0.1361625664784027,0.1915822179674674,0.0756842764519177,0.0378391257813633
721,0.1387978111777003,0.1213246362775413,0.1355131031715453,0.1363279510334256,0.1950668016086978,0.0777093070066036,0.0374308847774368
722,0.142605676322027,0.1279318583955722,0.1323726332770987,0.1379918159207901,0.1932685275319968,0.0791891007515073,0.0372596759944024
723,0.1443680380716811,0.1211398756983693,0.1316729756049861,0.1346952491146449,0.1925298256483754,0.0788389768361739,0.0381783087509911
724,0.1445910675428123,0.1217219376311962,0.1340675780077239,0.1342593070160137,0.1922883131837301,0.081128872868446,0.0372387966225337
725,0.1416867792046483,0.1159374619675863,0.1325108184165948,0.1333747163182038,0.1926370992774797,0.0809447718435718,0.0370772436687012
726,0.1364346160223973,0.1171727132523464,0.1338154551240589,0.1347149848595752,0.1941823271040369,0.0813199786009594,0.0374376292050278
727,0.13975015750254,0.1205416313274501,0.1342727666681785,0.1360889087823005,0.1943463929922717,0.0793964341655854,0.0373762612462853
728,0.1363039089115317,0.1194087385895333,0.1328947906964293,0.1372046572622935,0.1953148157603863,0.0771629062373793,0.0373344322052706
729,0.1307664506758247,0.1178796294033732,0.1367882836759688,0.1377404932137905,0.1965139918063535,0.0753439116658053,0.0359100875607607
730,0.1318406234618118,0.1132861086338151,0.1368156840119891,0.1385739429938189,0.1997985321917239,0.0768979097968737,0.0359004392053617
731,0.137275319183407,0.112600265858972,0.1356026341121439,0.1366737775834694,0.1982158860731792,0.0768271453109991,0.0359023774994682
732,0.1389064554079335,0.1156612807595333,0.1375020679117269,0.1375702328659859,0.1990975710748553,0.0767079506113841,0.0364378224873951
733,0.1384825278427629,0.114457472423773,0.1384466134525119,0.1364879084403553,0.1987579053408208,0.0761592811313958,0.0349991408932847
734,0.1383886322879744,0.1217279362938058,0.136901273285248,0.1361912502811669,0.1966751284895095,0.0750934664344924,0.0352486913551933
735,0.1376752121329491,0.1186199708907416,0.1405246083253862,0.1375421399079188,0.1930239062865825,0.0759483322081128,0.0358420171572393
736,0.1339539821406366,0.1176321536777769,0.136978873454703,0.1410352065455125,0.1966324168350384,0.075288819902235,0.0368829098769053
737,0.1371579090120387,0.113770261481411,0.134301529653965,0.1390527158166719,0.1948288380880629,0.0747157181324166,0.0351383296971461
738,0.1395298402069995,0.1168839403865125,0.1311464632876336,0.1409709306423687,0.191904099966279,0.0738774892198458,0.034655156339464
739,0.1424065764908947,0.1138583540798165,0.1293836546930684,0.1415757160677113,0.193221681712215,0.0739786476591362,0.0353407890491991
740,0.1406126372462261,0.1163120024839401,0.1334078153212308,0.1437291554770725,0.1949245939303892,0.0720632960527306,0.0358396365299837
741,0.139057362732873,0.1170233350223355,0.1343216806156717,0.1448798554232999,0.193460555512287,0.071337719420239,0.0364896040621251
742,0.1452118273168864,0.1158275000304895,0.1372207751341163,0.1439163053726993,0.1923384647375285,0.0725252200573107,0.0351813801652201
743,0.14674413793896,0.1162975714934738,0.133014575825294,0.1445516006853061,0.192395145242467,0.0735421182346666,0.0357102492583921
744,0.1453278411091503,0.1214840813654212,0.1340848212244147,0.1430620693892657,0.1943383240395683,0.0742440618764996,0.0369134337527458
745,0.1434376471061816,0.1230367063540715,0.1334799162333614,0.142069968427254,0.1972422626998242,0.0731613830856156,0.0393227275175156
746,0.1457097820818334,0.1255307331022588,0.1327705338510105,0.1398608612275695,0.1969142014797275,0.0712994137714784,0.0394025675394457
747,0.1484186184838656,0.1264373725557955,0.1312041082744505,0.1412934228259359,0.1962254400561688,0.0712629238329458,0.0394701835102256
748,0.1457336309309913,0.1272484376225366,0.1310373365881262,0.1389340143666452,0.1980228945230789,0.0690183208263427,0.0392025729982706
749,0.1438048486292338,0.1259048254957481,0.1340995784362693,0.1355602335507498,0.1968161976074314,0.070229191419325,0.0406205520102403
750,0.1491875526110484,0.1258629231435082,0.1327939279595083,0.1358934501312681,0.1936408236219374,0.071948382674899,0.0406310465370221
751,0.1528320249156466,0.11976260415658,0.1347537804253115,0.1379026392643009,0.1922125995732396,0.0718274927687566,0.0402337981155394
752,0.1514462871289038,0.1236144086870346,0.1334494783500848,0.1371034524348993,0.1905692491042005,0.0726131241151469,0.0394957794218941
753,0.1499938955320758,0.1245615941977034,0.130786130050387,0.1356770356708856,0.1932280440435682,0.0723470210017835,0.0386378615764613
754,0.1460966264390575,0.1229807282571303,0.1277543588031646,0.1337192477418831,0.1920303358268876,0.0727432625656248,0.0379292205670809
755,0.1451258853238096,0.1295753189236869,0.1245572265036203,0.1330889929032241,0.19216873901121,0.0720094286879291,0.0352882591515352
756,0.1508293579588681,0.1340808666932483,0.1219762445308094,0.1340013153375003,0.1909422439803602,0.0726194884799368,0.0347180732220011
757,0.1483649439765201,0.1324187175533044,0.123441340231078,0.1355772780063686,0.191944334473302,0.0738680833602625,0.0338725419588219
758,0.1426696053246478,0.1331769400487513,0.1245006672761278,0.1389596871877653,0.1911309740234145,0.0738426483872384,0.0339893318328445
759,0.1393910037921848,0.134449545648833,0.1260396799138968,0.1386440725182509,0.1927587036997143,0.0726271844702199,0.0329154315171145
760,0.1398957166926892,0.1347427438481386,0.1282692166442004,0.137275270088506,0.1924419396554885,0.0732961859011562,0.0315201520917631
761,0.134214507078049,0.1331902406562434,0.126969762450793,0.1401964689924795,0.1918430488549013,0.0723498877675275,0.0322271697429111
762,0.1359802898332575,0.1304987240489095,0.1284144418849968,0.1403216863291355,0.1911750831193932,0.0736729202377818,0.0317733665096091
763,0.1356672005956624,0.1329468671840117,0.1293681096179981,0.1408854058194197,0.1919182385053855,0.0746356292086333,0.0325798976262711
764,0.1347359029896783,0.1290897458159169,0.1304998100639673,0.1407238870614386,0.1922237746171592,0.0765139850929899,0.0339425413774381
765,0.1391774916206759,0.1256825926922206,0.1270671234477045,0.1417955725240095,0.194321647185286,0.0769711635763758,0.0338744400622037
766,0.1366563668215928,0.1239303136331929,0.1292030412127666,0.1410538873515827,0.1941661457978157,0.0786203218693257,0.0346953150890209
767,0.1387414011539985,0.1318288149039077,0.1311262846794113,0.1388967814320687,0.1956126678049493,0.0773990716207623,0.0354899307568746
768,0.1380986966336636,0.1336294027010598,0.1330566745464511,0.1381305822130323,0.193994617611492,0.0781845553728987,0.0358780119847809
769,0.1409387381074989,0.1327194782244022,0.131544946741851,0.1381027097291669,0.1944401907083559,0.076608063124088,0.033754919426843
770,0.1408013997018069,0.1268028559766112,0.1287495610240388,0.1359192942997172,0.194134157253299,0.0757380577575878,0.0310475547937667
771,0.1339526969459009,0.1267904258247078,0.1293037849026911,0.135596905116908,0.1938335241248288,0.0755297569385842,0.0306792936203551
772,0.1262123461708425,0.1267313538853371,0.1319573111288823,0.1337996376527379,0.1906621164687325,0.0742193187844724,0.0293076843832723
773,0.1345547091158653,0.1282781940070694,0.1318286656703862,0.134007209835115,0.1912751896644112,0.0738902786843392,0.0287875981067708
774,0.131947631043558,0.1295679526584222,0.1326408303749694,0.1331170563754268,0.190815085342455,0.0745671505937506,0.0283649761479328
775,0.1343207528130889,0.1284817209503335,0.1329845083128613,0.1338694675075718,0.1890835385869271,0.0750588224271008,0.0281665578451651
776,0.1305179242535116,0.1310728948794285,0.1342375555367635,0.1343277141814262,0.1896470358803224,0.0745014486261349,0.028859071078495
777,0.1354155314717084,0.1301977074238669,0.1371183205209938,0.1355329316529011,0.1886313462500347,0.0729029991861847,0.0286457304661461
778,0.1363751908410052,0.1275428489413726,0.1375905789223673,0.1353815211220916,0.1882568617813764,0.073743322897502,0.0291526154831326
779,0.1441692087325822,0.126664201978492,0.137033988553154,0.1376305227002336,0.1897129772104223,0.0729897241541045,0.0294308671811951
780,0.1425071157208395,0.1318994289730448,0.1362052255238464,0.1384584727945464,0.1905003995180548,0.072647601515573,0.0297303831353322
781,0.1425532345119597,0.1318786650068761,0.1369596026226868,0.1406547476271224,0.1898674985052792,0.0702683053461531,0.0288736010508091
782,0.1429574440402672,0.1340137306483778,0.1371785173996182,0.1389840522900432,0.1898275336741152,0.0718185853826217,0.0281995278716048
783,0.1403885396435686,0.1332515365703891,0.1395584237531981,0.1380947319754834,0.1910522240690724,0.0727009293411605,0.028300568716449
784,0.1406519727056053,0.1302639052246203,0.1370263459493039,0.1351030438574296,0.1925705069825611,0.0708271135279031,0.0287687643024397
785,0.1414182573782584,0.1303886033432567,0.1386621647199175,0.1358902489404586,0.1934312940178038,0.0724243549872826,0.0289668820746305
786,0.1471464897765092,0.1269171212766325,0.1394400101860776,0.1358991012755556,0.1928067724082866,0.0728212468874549,0.028412447284755
787,0.1495809741310935,0.1243502710035126,0.1372018640245167,0.1353544442463465,0.1916852191826556,0.0737402329932522,0.028103206717726
788,0.1449919691269074,0.1278483454657894,0.1382867469948861,0.1390270772065106,0.1910428922306789,0.0726071775562204,0.0297447223175282
789,0.1430878538912545,0.1309583890871312,0.1371416332053254,0.1370065499138632,0.1919458831079627,0.0746020317598046,0.0302325314203419
790,0.1470167495875421,0.129909394216764,0.140041212496266,0.1364049264066637,0.1902105340324316,0.0750052965955403,0.0308072627452495
791,0.1453180223769152,0.129334956857887,0.1392745752170404,0.1356872201106969,0.1937196961087316,0.0751188212380073,0.0324658818054887
792,0.1471255594671173,0.1265844553417907,0.1390298223516267,0.134913339733984,0.1925302688124678,0.0762391154517698,0.0330252469327703
793,0.1443757048418444,0.1283376773155227,0.1358701955689228,0.1326180714535211,0.1904159856637528,0.0762044274734807,0.033753863983146
794,0.1466797348263635,0.1294111995770892,0.1344908210947594,0.1344070740533532,0.1914504815014978,0.0777411810204326,0.0318382855467929
795,0.1527595322254797,0.1273141004094112,0.1372841981487068,0.1364590391350409,0.1917698369489885,0.0782543489215669,0.0326745086966664
796,0.1547417068267355,0.1283436111305823,0.1387620297735241,0.1379057696767822,0.1912935321439861,0.077684302133631,0.0316741315868435
797,0.1538366403737775,0.1218625388439732,0.1415506070953729,0.1370586650627025,0.1892056076480596,0.0785889910086574,0.0313062943060716
798,0.1561163273249467,0.1240648091614588,0.1417744091603766,0.1348031411796172,0.1883714599034668,0.0760654025175187,0.0322560135695897
799,0.16053499184955,0.1269594353978497,0.1422076226903973,0.1373382386536759,0.1876681165171899,0.0754174789038364,0.0320078388853422
800,0.1580536055625891,0.1333068560480976,0.1370312547211209,0.13577324838671,0.1892065538633334,0.0745222174958554,0.0329723217884923
801,0.1593802980103328,0.1265148300733411,0.135796778169673,0.1349365151216624,0.1901982929343979,0.076711226048961,0.0337167605061384
802,0.1615348990324652,0.1291783507563807,0.1373592545050841,0.1348514389668222,0.1892384604869039,0.0770229195121938,0.0348184204181016
803,0.1581641982122028,0.1294283144698944,0.1390106337918551,0.1362846033201244,0.188628012655798,0.0798329187509248,0.0348927502000032
804,0.1560494580409937,0.1281912969088391,0.1433803784012043,0.134380850995757,0.1898742589483156,0.0806374849579289,0.0343703191421086
805,0.1563521467005415,0.1301170337716315,0.1395647744513814,0.133149410463557,0.1889366135553447,0.0795684426960638,0.0344473557350639
806,0.1554112432229332,0.1358216636679184,0.1358845248609625,0.1345923387151925,0.1904429517410043,0.0814897070628333,0.0331283873448157
807,0.1549060032979958,0.1327647407268642,0.1333972124419409,0.1344546317107938,0.1908278949493804,0.0794953127861082,0.032546157256391
808,0.1544524090733418,0.1322945787675213,0.1319102545142166,0.1343867017824416,0.1925039939398835,0.0804064665138833,0.0324306882959102
809,0.1509511696788842,0.1289474663331373,0.1345650561618878,0.1320916930191211,0.1952825998318765,0.0794541094260975,0.0309042631372586
810,0.1528683421127592,0.1288058219185933,0.1342398797571929,0.1360737467937713,0.1952133207006487,0.0795992334743835,0.0310467680756143
811,0.1573912064398258,0.1268829515850354,0.1370685145815782,0.1370114667135478,0.1957712636263563,0.0809736231325003,0.0293630297318185
812,0.1574536075701075,0.1240974397440517,0.1374868202130937,0.1379185162506364,0.1946034221611463,0.0813832654321665,0.027559135694015
813,0.1575174528503716,0.1295659368454975,0.1396711646118208,0.1351802552745986,0.1955633152936307,0.0824426420290344,0.0275954940209495
814,0.1580500473624694,0.1262674052780245,0.1381729796089192,0.1324627760997578,0.1947519793549206,0.0845616775600031,0.0276928650534228
815,0.1636854605116317,0.1278535385223198,0.1367191332232165,0.1304196721318457,0.1938292833251204,0.0837521466212057,0.0278181334565671
816,0.1628927342802409,0.1296488787984434,0.1387626121570936,0.1306327840867174,0.1914215606744878,0.0831775496382208,0.0278914614298397
817,0.1588464407906496,0.1271772926955635,0.1325076598256023,0.133519069124182,0.1912550804050393,0.0837363389218592,0.0305135346754076
818,0.1584896350712313,0.1279013245980447,0.1324549201776046,0.1345492070851495,0.1883190904775829,0.0815288121687867,0.0317019889958017
819,0.1625816757365979,0.1280730102797345,0.1328869528574059,0.1333159262426208,0.1894631844265798,0.0790838428745082,0.0321910868119957
820,0.1611066538326639,0.1251120444507655,0.1330549388126639,0.13280188170989,0.1895156789469546,0.0796650895762428,0.0316101600150413
821,0.1567060835735919,0.1276510240774628,0.135334692038836,0.1290660892216505,0.1880909473871869,0.0784546242593987,0.0323234475992895
822,0.1538259326106957,0.1270359583485161,0.1350139505284191,0.1261145698761541,0.1876479024583139,0.0780875211200488,0.0322451116108095
823,0.1519259377845033,0.1279231053107345,0.1348453919978478,0.1251430809134869,0.1880206113333815,0.0770035405036297,0.031746292559911
824,0.1550865269839805,0.1310261958405877,0.137440954045216,0.124211895057175,0.1885955076159133,0.0751445842464867,0.0308331155762183
825,0.1556635674947116,0.1306785309500748,0.1414218711152389,0.1241335361923007,0.1885275716137725,0.0731253828712636,0.0307343980831453
826,0.1533097557826156,0.1318764171923686,0.1435241347014156,0.1240003675448039,0.1894454213383315,0.0711489700384609,0.0317430223126273
827,0.1609329414725444,0.1346604644919708,0.1441085509091665,0.123535929539462,0.1895891321466402,0.0701797615399585,0.0315098073482882
828,0.1606870608551635,0.1391853158895362,0.1461688292379284,0.1224063949186614,0.1926021621815989,0.0704981350599957,0.0290671520292824
829,0.1620468659865374,0.1381025340474915,0.1496892058010726,0.1244101755769443,0.1909905031002017,0.0727684015512512,0.0296475927505658
830,0.1658027351016688,0.1375342123447125,0.1488115393826929,0.1254164991656814,0.1898281235247754,0.073054415252335,0.0303952281824881
831,0.1656127582822656,0.1368446272478618,0.1406183513875675,0.1265577205868574,0.1913282598510501,0.0719654011011349,0.0305419836093664
832,0.1622494945746869,0.1396723825362321,0.1420816145308175,0.1246923067328926,0.1934680371224995,0.0719918702916759,0.0312734062600903
833,0.1596502574328131,0.1456739646826045,0.14819783221813,0.1253464682421017,0.194375761919247,0.0705107191936646,0.0324440843991192
834,0.1597204325922085,0.1495705184912539,0.142297001603953,0.1261745665481704,0.1956056642366873,0.0713467365991728,0.032332535613242
835,0.1635828325966075,0.1470970697913727,0.1409081820842317,0.1255938186325051,0.1944328890653763,0.07086803405388,0.0331426118389119
836,0.1615330696514664,0.1457342153303078,0.1433902725029538,0.1209567309427839,0.1919925625032077,0.0711958270072884,0.0341567553131921
837,0.1585487845117537,0.1471005098856461,0.1417474239533228,0.1194836577552207,0.191776702372124,0.0702415135733619,0.0342721625152757
838,0.1586506758986881,0.1476370647951187,0.1424695781495764,0.1175265610033872,0.1907050034467435,0.070541157425171,0.0329010693463523
839,0.1572759510109139,0.1503506423830629,0.1422482396694001,0.1180128086796526,0.1927489520542842,0.0717425073256048,0.0333836547656107
840,0.1513789892851923,0.1450323048459627,0.1386513339449308,0.1176369060592041,0.1934380169986256,0.0716938948697109,0.0331854517666503
841,0.1496774111102069,0.1424398887442672,0.1373044319973566,0.1196650454701366,0.1914065177394865,0.0721543175341495,0.0349449344671299
842,0.1554689100221105,0.1476978254076447,0.1366307714202246,0.1195426822162451,0.1882489781855369,0.0736593134179082,0.0365391928096604
843,0.1575406463058462,0.144798922053254,0.1336738907532071,0.1212717506574595,0.1880724867295906,0.0741847797115261,0.0359738375711079
844,0.153881743273319,0.1444278906901977,0.1357810090867516,0.1197764798677297,0.188420987635439,0.0757635856880246,0.0356012878124798
845,0.1495928292632079,0.148410531781517,0.1386001087919788,0.1210372912133999,0.1882064651563071,0.0782298281476094,0.0351177423461279
846,0.1492904378396704,0.1496729106186123,0.1359286935325381,0.1199981928231088,0.1887040433445811,0.0808624490799879,0.0336885563919134
847,0.1472124431493301,0.1544198905562007,0.130222466499933,0.1200395177664086,0.1901361928387578,0.0820654850690329,0.0333982002243659
848,0.1428862875232449,0.1585879788716704,0.1344022608792749,0.1200870651201474,0.1890027807520341,0.0819015972381269,0.0324292809357962
849,0.1411419365223057,0.1545806838348425,0.1336634989274161,0.1202107097101133,0.1916863379791812,0.0816204297358486,0.0313614102266807
850,0.1403003243716608,0.1537167901968861,0.1353116173482512,0.1193880869452071,0.1932682299940314,0.0818338013815641,0.0301686964959735
851,0.1395748658005209,0.1517263829291864,0.1337969691817964,0.1167255997658566,0.1941222164817496,0.0831129170066152,0.0300650068419882
852,0.142668838672299,0.1522515120906334,0.1365932577470708,0.1154374171526301,0.1927705507367525,0.084507799603504,0.0312453022092067
853,0.1426958409976486,0.1519929801223986,0.1390403514082214,0.1136997755819469,0.1936383193324151,0.0869831185420314,0.0338523953006766
854,0.1440845137573428,0.1547207437957183,0.1362485914900581,0.1132363947353443,0.19678874714426,0.0831751058518435,0.0348475765565077
855,0.1423404033448806,0.1547382660209272,0.1322967657210324,0.111192180150951,0.1954579139699519,0.0823343029819018,0.0363448699776581
856,0.1434688585253652,0.1518612771912868,0.1326779652311731,0.1130712337194854,0.1952032224766013,0.0790880673994425,0.0358573923659987
857,0.1402758104621124,0.1503554891798862,0.1365658779323532,0.1142896145188799,0.1937939190232278,0.0798351864367556,0.0379804893305952
858,0.1412967496297694,0.1481741012142946,0.1368215401878453,0.1160230230143151,0.1938505971332377,0.0818802499638745,0.037464130257874
859,0.1398558788016192,0.1468507699832658,0.142676706823037,0.1176091297732593,0.1931085928619162,0.0800933607066483,0.0369199926369612
860,0.1417693325904288,0.1420981502027272,0.1447505607834968,0.1202338579614236,0.1932263939985473,0.0812300999375383,0.0365387756683363
861,0.1398957296942423,0.1453922793708717,0.1414278278366648,0.1217572348762064,0.1945363157514765,0.0829288328434604,0.0362426694744223
862,0.1393213969154504,0.1460832303494187,0.1428787114825783,0.1228742539567129,0.1942707513160022,0.0830787037492703,0.0366813000734995
863,0.1448643931472489,0.1465025139393409,0.1448427657075135,0.1240548586990827,0.1946682573277042,0.0837495199079843,0.0364506975267703
864,0.1499496717512768,0.1433007201073187,0.1414753538537363,0.1280763753506992,0.1975410567011541,0.0854123080310748,0.0357472507848865
865,0.1452045245844794,0.1418323851699904,0.1438764761777118,0.1305745039026323,0.1987297900440623,0.0842076714864297,0.034815846630315
866,0.150376338206059,0.1408186220186701,0.1375867044089789,0.1330897490932663,0.199167849981654,0.0850518752000875,0.0339225058789218
867,0.1510714896139951,0.1375680860788385,0.1350364166454602,0.1342740271372408,0.1997371818130774,0.0830839837426013,0.0327530737977796
868,0.1510187902213405,0.133272200538855,0.1334099503780651,0.136457597571992,0.2018273777351916,0.0843248117271461,0.031914200421578
869,0.1539336127202483,0.126203844584062,0.1362277670995865,0.1375717249008498,0.1998942270840538,0.0833449334268133,0.0301225753682156
870,0.1529483344576323,0.1291481640399986,0.1384601906691552,0.1373922613606679,0.1987427849297169,0.0816754656025387,0.0306209002938798
871,0.1509246405210538,0.1288080219431364,0.140112257676922,0.1372414636391749,0.1983278276720475,0.0788247456512613,0.0313197583505252
872,0.154593845745393,0.127791757408563,0.1424398707894625,0.1379934313222634,0.2003360656255373,0.081180518750563,0.0321918093369683
873,0.1550671281002291,0.1285670405036748,0.1394263435370911,0.1364694283471499,0.199078267298487,0.0824467899805869,0.0329350688349212
874,0.1554548660883415,0.1307723980814097,0.1395404418365069,0.1344588526223701,0.2001175423916158,0.0871418121633768,0.0328482747248527
875,0.1562193577047757,0.1369242845307554,0.1404374951997783,0.1335640679754847,0.2027321363718081,0.0894951674018523,0.0309787693631209
876,0.1543978403285065,0.1389906195952425,0.1406846612827559,0.1342641540296164,0.2006782522876344,0.0911068537768299,0.0296903349687145
877,0.1604235513743881,0.1403308887208314,0.1470705661160866,0.1358538268446921,0.2024890786211279,0.0917911283541767,0.0287669207025307
878,0.1592675835095141,0.1372074380150346,0.1525138161506372,0.1376564403038694,0.2029935876149939,0.0937229184155502,0.0289743655695288
879,0.1608408470039336,0.1381752286040638,0.1575827458717137,0.1376362389370123,0.2044888929632199,0.0918346952392631,0.0292954513775054
880,0.1621114156074549,0.1395418061079269,0.1563412809020583,0.1387684471924697,0.2030053029261446,0.0918020067126125,0.0289489164220503
881,0.1639319835723116,0.1441926419881709,0.1514434314767266,0.1393103394355599,0.2022534489339307,0.0936542530511398,0.0289448425808866
882,0.1617243322308324,0.1487246473294674,0.1480027362220833,0.1405194476134497,0.202748932958035,0.0915499349787096,0.028736205699976
883,0.167295716960436,0.1458909409757539,0.1491677676358096,0.1376334124922854,0.2029489362112231,0.0931455289967715,0.0293713122524096
884,0.1639372124276616,0.1386439026990127,0.1471344284626592,0.1377463501833449,0.2031040516806026,0.0926017279446001,0.0290792227939472
885,0.1662862115526135,0.1391286057197453,0.1433202701730833,0.1358374248202376,0.2021945807889586,0.0917937618088235,0.0290177869892516
886,0.1733292494331172,0.1391783780045903,0.1421924102998001,0.1359297165237112,0.2017077090693,0.0889794135790947,0.0294021871936709
887,0.1707343346833892,0.1351285410564355,0.144589947812902,0.1336802133396692,0.1999484085581964,0.0886013521526285,0.0307564182954133
888,0.173302458866753,0.1305691464323998,0.1414232262372106,0.1363884743897508,0.1989932704775197,0.0873003099875048,0.0303169285862633
889,0.1704272575972518,0.1295722171790314,0.1373268434483595,0.1387754447330123,0.200714341101335,0.085383111933094,0.0310722273910729
890,0.1721718613848454,0.1253482721454177,0.1366222329347739,0.138730421001163,0.1976847627548552,0.0842013770422334,0.0312090283637009
891,0.1699795789190601,0.1278492724978274,0.1381686939423324,0.1399965751793021,0.1980845259735427,0.083118085098065,0.0316367031779442
892,0.1729785468741542,0.1262137855216288,0.1413597795482273,0.1386545375685468,0.1975040504661653,0.0808925115001064,0.0317877877141177
893,0.1757446464386528,0.1311962043339645,0.1431237833357801,0.1357945458842766,0.1979461962875175,0.0802421995611275,0.033020519320855
894,0.1758954331420587,0.133964004970359,0.1431684075169666,0.1373238964447307,0.1974546222055568,0.077135177657418,0.0335290572169985
895,0.1720566014844563,0.1369293250817603,0.1418927088872216,0.1373411353992657,0.2006097926255204,0.0760935050463779,0.0317445808392207
896,0.1810020688717996,0.1370186697261476,0.1441988978082327,0.1341798347740312,0.1994639620209935,0.0763867020269065,0.031934837757149
897,0.1794926196040591,0.1335820832011399,0.1420637932366823,0.1315927517388992,0.1972263476782033,0.0746891663233551,0.0324553357250474
898,0.1806172337637203,0.1315004231703151,0.1448764735557814,0.1305125247514737,0.1959572772468314,0.0750409002412935,0.0324133651727862
899,0.1784271253534645,0.1300025250181921,0.1416795303804332,0.1306578798934635,0.1940891309695381,0.0747823240468749,0.0324738964557107
900,0.1767495575520702,0.1343036157408785,0.1375610379356162,0.1326393332353798,0.1942720108749716,0.073813240064296,0.033155022020169
901,0.1739604862755696,0.1408606262052463,0.1393932163372804,0.131180696844501,0.1926725799070224,0.0740629611705127,0.0324684162015652
902,0.1771357078448783,0.1388787196444326,0.1406359578757589,0.1325496758765263,0.1935263820228024,0.0751983477276026,0.0328662404274777
903,0.1784766842603335,0.1407255239780832,0.1395123746795298,0.1330188755673655,0.1919356497475763,0.0758008105003345,0.0347671215525397
904,0.1733221891338318,0.138114375156877,0.139717549935068,0.133251403097841,0.1932818867196004,0.0751320649285253,0.0343500536418277
905,0.1692061585781373,0.1391599304084062,0.1397425302166056,0.1332164787879726,0.1931389406836033,0.0752236115421062,0.03471008046275
906,0.1710260788203811,0.1403568825339545,0.1392920779719505,0.1310765024996153,0.1906760965110651,0.0736552492716538,0.0341057867957886
907,0.1740883742611611,0.1437101878676965,0.1395582939707728,0.1289919338304989,0.1934497356475502,0.074631869292133,0.0331096155381193
908,0.1728471634565429,0.1438596994759714,0.1387205942292715,0.1289649942326055,0.1960152570276577,0.0738119511098406,0.0324416310440256
909,0.1781171462295756,0.1492792047515611,0.1358430733360361,0.1302099900971981,0.1973080020522274,0.0753740777900873,0.0326394111583055
910,0.1740976416882934,0.1473926732439432,0.1372764290222548,0.1282413868412037,0.1968857995136649,0.076860834853028,0.0322078292726578
911,0.1751249844922828,0.1468086997902743,0.1442260116653788,0.1298085595813333,0.1960171359788598,0.0771564387334056,0.0321418093408704
912,0.1753374196283858,0.1494950264030534,0.1437306070454981,0.1324757854845491,0.1969172846935689,0.07675870154027,0.0311731478955551
913,0.1728195120853881,0.1486147355854547,0.1416599234603813,0.131959183962684,0.1948246941631413,0.073497653228105,0.0299944542644184
914,0.1640524441978424,0.1471807096083052,0.1436517034012695,0.132643865418871,0.1959698543956392,0.0743637109695977,0.0294874902306245
915,0.1600808089137866,0.1440946971499522,0.1399658692876907,0.1303069343092461,0.1954053652007293,0.0732898622074876,0.0275167461111705
916,0.1617849697886119,0.1407405533393533,0.1428187162882809,0.1310625639378233,0.1967278564984484,0.0736233709746246,0.0276242699717364
917,0.1582776281411126,0.1402430417464092,0.1455033199751034,0.1304889299662983,0.1987893522744424,0.0724010854423675,0.0277403168295491
918,0.1604194063105237,0.1396568798379252,0.1433123991345801,0.128515333709225,0.2010159936411558,0.0747197292880257,0.0281238014719193
919,0.1574249708201297,0.1442306059472704,0.1461917793018796,0.1258898607353711,0.1997233548343053,0.0761541916709572,0.028340902048239
920,0.1547578856721146,0.1440521551563847,0.1457909583424706,0.1235843896514721,0.1990675911227158,0.0774048748305639,0.0283315975862802
921,0.1579262178143212,0.1467501818351884,0.1498399902730092,0.1252299403343203,0.1999513783138339,0.0784493634369078,0.0275899843958705
922,0.1545817177140857,0.1485971514749807,0.1485821675866874,0.126067107258575,0.2002416859794704,0.0814676765602502,0.0275954089572793
923,0.1516220401002026,0.1450168636734614,0.1525362073151706,0.1266298999711526,0.1997843335762146,0.0831749578545674,0.027227246222062
924,0.1555375282791272,0.1436392253918944,0.1513790128342169,0.1265661135183215,0.2021660858232631,0.0838581149278051,0.0278084166286367
925,0.1596855780766132,0.142486703690141,0.1509659986252595,0.1269946491249108,0.1993428643197135,0.0879244479942926,0.0290024418173495
926,0.1622079751769456,0.1435079908993789,0.151858054630888,0.1277048383009415,0.1983100976257541,0.0900981624192548,0.0310663062283789
927,0.1590500033330315,0.14493442076951,0.1498993910340149,0.1290593760411205,0.1989516427694624,0.0914315655788352,0.0315508922049
928,0.158121397390138,0.1496456895898772,0.1496783507071968,0.1277759944610978,0.2018195735381763,0.0913901144887949,0.0315696416345736
929,0.1562376277523398,0.1476578489939471,0.1487783374680528,0.1275804244208208,0.2005803199244757,0.0925157972532314,0.0303563422207145
930,0.1529804928805937,0.1451818737975976,0.1480951344606356,0.1260286428540201,0.200148004867809,0.0918411409896066,0.0291766781033877
931,0.1449406643206532,0.1448726288603536,0.1470758616008224,0.1290164369368406,0.199004105899778,0.093242533838837,0.0281021765058258
932,0.148262510580952,0.1440134612575081,0.1413948892315591,0.1259006434013896,0.2007342730294169,0.0927035272899206,0.0281886776880232
933,0.1474827149196531,0.1392613724729789,0.1438246904965353,0.1240389489130105,0.2034154895257909,0.0918351305995119,0.0272807494364738
934,0.1444231232279816,0.1433749149282877,0.1423343778561878,0.1220573116899836,0.2032623400006145,0.0899044195561513,0.0279265019889832
935,0.1409989630329028,0.1440320163718709,0.1371092076655725,0.1216409327225038,0.2023164157983517,0.0896788665981312,0.0292071788786063
936,0.1364879187856554,0.1443478153186314,0.135869393502689,0.1215973200528953,0.2001028621787313,0.0874317521236697,0.029992957514388
937,0.1386925645145093,0.1474145115163943,0.1399022832023798,0.1242259779888148,0.200264170662788,0.0867714340816383,0.0297076683709901
938,0.1351599819371964,0.1453534655919275,0.1406880169999408,0.1258761527958156,0.2018203984527642,0.0860212608172352,0.0279957945713456
939,0.1344252722186333,0.145720562908581,0.141909465383054,0.1251073363607125,0.2029690257721779,0.0828744056565054,0.028928447654873
940,0.1375451324213368,0.1462682906032585,0.1391711558843209,0.12591411834555,0.2000356817853262,0.0811318329383056,0.0304187060384196
941,0.1381737292698485,0.142778241067481,0.1423371832262149,0.1271696584553333,0.1985976648364357,0.082153117435338,0.0315391654780995
942,0.1422100016330038,0.1421247672370018,0.1379598113437598,0.1269792966651773,0.1989828310090553,0.0825717605019575,0.0316396980275471
943,0.1364406853288909,0.1439081630384917,0.1383590621711541,0.1294289730403181,0.2002261764925198,0.0845347677769019,0.0297005938607583
944,0.1389968554151586,0.1400277217255656,0.1378971182642596,0.1280146928419604,0.2003744854772941,0.0846192458571895,0.0280643428120962
945,0.143257448241014,0.1416740572216605,0.1371331021505218,0.1257843331397586,0.2009483927588541,0.0849174654418759,0.0282226130590334
946,0.1498766036819745,0.14237957029527,0.1327438958845898,0.1247273945112384,0.2009222846285563,0.0850664196990697,0.0304019707060195
947,0.148583564613842,0.1423725923444292,0.1355508865448304,0.1256641752834451,0.2008586501053436,0.0856758874828361,0.0313329868313683
948,0.1497505083128329,0.1447161619796688,0.1365001194727858,0.1260566455533489,0.2014359701436212,0.0868198361168737,0.032024075901843
949,0.1520857726549004,0.1426062439687399,0.1369038605512398,0.1291599644990506,0.2006183149964217,0.0869587384312495,0.0300860037960955
950,0.1489322201316626,0.137312011099968,0.1336619608928132,0.129238523344435,0.2007328936328085,0.0869513855858947,0.0284196028167782
951,0.1516439866151442,0.134377549096073,0.1356235865372253,0.1301121977975798,0.2006006214344482,0.0880648073564451,0.0283868659144042
952,0.1492514524914592,0.136640272981848,0.1297835394604082,0.1288066757863381,0.202221135876658,0.0888563550276044,0.0286935314950714
953,0.1451324988195564,0.139127617330574,0.1287914406299656,0.1299730262318154,0.1998865565463763,0.0899778707032299,0.0289179183981979
954,0.1470033507503005,0.1378803655927617,0.1339966812075015,0.1310519492798045,0.2011118602845339,0.089553546308649,0.0284699329339909
955,0.1466148320604192,0.1373920094661986,0.1344369705775861,0.1312711836768237,0.1995608802132824,0.0905792987326951,0.0293193378234898
956,0.1494155752298627,0.1408265445079488,0.1335087729232567,0.1335895957345695,0.1979395766874743,0.0893870930183823,0.0310670947883714
957,0.1440332096683987,0.1421918329739196,0.1355485585737479,0.1322867933444128,0.1973359923423698,0.0910605509259456,0.0295971539968601
958,0.1409992073417442,0.1411457874268157,0.136538881404491,0.1343883372997025,0.1979601855672044,0.0881081469921038,0.0287633232368642
959,0.1397378384663279,0.1406913600179361,0.13571367007615,0.1336452537338493,0.1963303846139612,0.0849440197900845,0.0279080408224232
960,0.1314032157197603,0.1350621434823601,0.141739316686868,0.134504267143464,0.1966720393158817,0.085826095945855,0.0290398276399673
961,0.1408031361535313,0.132995589882836,0.1393277184999032,0.1357442377425688,0.1966910775700797,0.0857495875777822,0.0322657578609281
962,0.1339803926183514,0.1329592267582571,0.13948518157114,0.1383647053281538,0.1981336764123814,0.0864543844176996,0.0347734302267841
963,0.1352512167161831,0.1350724357688296,0.1427090331199513,0.1384667588575133,0.2006467551094357,0.0862389185246965,0.0341173329095873
964,0.1354003054485511,0.1324788598223825,0.1430270140129415,0.1375911581293687,0.2008679421084891,0.0857060252992353,0.0330061408028132
965,0.1351355026740007,0.137092028293213,0.1468638057592844,0.1369774576472963,0.2016470513410571,0.0855176129757285,0.0342832549599423
966,0.1344401692603234,0.14290839179269,0.1504784258369516,0.1369354498621033,0.2024372025865968,0.0857857076582476,0.0345867497424272
967,0.1377678725205997,0.141116888642081,0.1528355482123945,0.1379563601929561,0.2027017818112431,0.0851986888039838,0.0338153839719119
968,0.1406157952807135,0.141421059567112,0.1466800277928851,0.1395952410973322,0.2028788090000029,0.0853751002513537,0.0340582745986582
969,0.1486592530048961,0.1408604808175541,0.1449899980176242,0.1364924332302377,0.2042176600525292,0.0851826712777411,0.0343102828702012
970,0.1473648863726592,0.1364779589864576,0.1449695886688254,0.136262472465083,0.2052425891863447,0.0846796604997354,0.0354404695441061
971,0.1516748161936818,0.1366268585793532,0.1427667604516018,0.1348525242652293,0.2056238853923787,0.0871364079451473,0.0361535173159817
972,0.1483043686375285,0.1316893736247582,0.1421820755372986,0.1358896609795142,0.2063570587946021,0.0864922340841695,0.0358766268852135
973,0.1498483721686954,0.1331650006991116,0.1395348915926615,0.1365417245748239,0.2055256196535853,0.0838415701855107,0.0340131079602904
974,0.1515691843966704,0.1323430388676674,0.1354714773892471,0.1370360237695959,0.2062415214318605,0.0838267174137569,0.0335617273676726
975,0.1508742309012144,0.1316341150700262,0.1390795128647594,0.1350690677376987,0.2055935215580394,0.0860051503598776,0.0332078121141249
976,0.1480938799170926,0.1346161858218689,0.136128242745869,0.131935790007628,0.2065394985351472,0.0870536518950455,0.0318193524162744
977,0.1459368269587442,0.1326619593849465,0.1347808994750547,0.1324340151161536,0.205658127470011,0.0849809630294378,0.0324261051001499
978,0.1462532895039612,0.1345670134332081,0.1342484681229538,0.1325634974910003,0.206745458101155,0.0876533338536317,0.0343829348511733
979,0.1450348274309811,0.1326210131804701,0.1359511286248332,0.13477370464482,0.2044865392683131,0.0883735569879256,0.0341544495571577
980,0.149273803808281,0.1296988601612413,0.1392343136807166,0.1363097592286039,0.2017702171032973,0.0874029697618098,0.0337445472574604
981,0.15123861341147,0.1270687074541548,0.1371961755689067,0.1350890186577992,0.2013843841363317,0.0890901681923108,0.0338737647033297
982,0.1490828178175588,0.1293146888587337,0.1377048968171074,0.1333286809210904,0.202044503923457,0.08848724634864,0.0334933432659334
983,0.145793954515349,0.1273363945195461,0.1364998116120666,0.1296735570378685,0.2016198410046392,0.0883359525202901,0.0341891751509029
984,0.1449271089925994,0.127043243323328,0.1392655965221743,0.1297106267732186,0.2022841741373758,0.0875406496874865,0.0342296272826515
985,0.1460010191979839,0.1273885940023518,0.1371435288586915,0.1285525147679787,0.2027668790554777,0.0868098779552179,0.0334886366222459
986,0.1433455579912049,0.128803138098609,0.1377341118563106,0.1273320633881882,0.2017957666119826,0.0868958850149055,0.0327734901219273
987,0.1462280810357153,0.1294422141570277,0.1342244292378941,0.127145141474289,0.2030567558803641,0.0878480582691684,0.0318018905381843
988,0.143135128129964,0.1323385514501203,0.1342090076175114,0.1289753356155719,0.2020809851818371,0.088150161930013,0.0305672872057289
989,0.1417130576627289,0.1360447054738507,0.1326600672920317,0.1307979406661658,0.2026715557550416,0.0875916190088036,0.0314772698225089
990,0.1334955034731532,0.1374665321072425,0.1356770773613111,0.1277411803295161,0.2004893183643351,0.0874606081611287,0.0312629640565765
991,0.133091500288974,0.1381803187803807,0.1377282900771679,0.1275617188973503,0.2016677349640002,0.0906193696426447,0.0315819008047389
992,0.1303191511286331,0.1373802316309364,0.1362880193903031,0.1273020737568106,0.2024873811328859,0.0912538783204092,0.0299185531069088
993,0.1281932502933019,0.1369591746363964,0.1376753510648017,0.125665607532013,0.2057687090181803,0.0902123194748611,0.0305592047964694
994,0.1273213757872398,0.1392808594637434,0.1367611699738415,0.1272082918134992,0.2051388991667387,0.0916498601452743,0.0309169739774624
995,0.1220107790369217,0.1344773971681756,0.1374982185811441,0.126553210181288,0.2057969404200268,0.0909942841436367,0.0322485690940766
996,0.1253160387024415,0.1344578786012683,0.138133149588906,0.1268006940068135,0.2052414938455404,0.0931135428863432,0.033342924723396
997,0.1228297887299397,0.1367519880217772,0.141851164017602,0.125726365634632,0.2039013505014645,0.0921565292298978,0.0323710608516011
998,0.1262263472604579,0.1362158087021186,0.138123547365078,0.1255422302504722,0.2041807568416848,0.0888782130507724,0.0307428395675491
999,0.1278471107103134,0.1350045173627533,0.1425351869693094,0.1258480416246342,0.2047833419423756,0.0863122511661382,0.0307926453682664


==> avg_l1error_byinitials_I2N1000_base.csv <==
t,close,midway,distant
0,0.565381,1.284468,3.595436
1,0.476966,1.250404,5.133279
2,0.401430,1.143290,5.617071
3,0.332594,1.006441,5.356433
4,0.276050,0.865744,4.876436
5,0.269149,0.785515,4.472361
6,0.256605,0.717362,4.067082
7,0.242175,0.647720,3.682872
8,0.227320,0.584375,3.350313
9,0.213014,0.535195,3.047657
10,0.197980,0.491976,2.775277
11,0.185102,0.451892,2.521678
12,0.173575,0.416790,2.290895
13,0.164505,0.384505,2.081948
14,0.156381,0.355397,1.892849
15,0.151854,0.328823,1.717843
16,0.148142,0.306453,1.561474
17,0.144973,0.285621,1.416809
18,0.142961,0.267509,1.297648
19,0.140909,0.251410,1.192398
20,0.138471,0.237648,1.095078


==> avg_llh_byN_I2_base_noA3.csv <==
t,N1000,N1500,N2000,N2500,N3000,N5000,N10000
0,-8.09989925627206,-8.09989925627206,-8.09989925627206,-8.09989925627206,-8.09989925627206,-8.09989925627206,-8.09989925627206
1,-2.452572407140837,-2.5167226633123145,-2.4670842894105363,-2.515822961686219,-2.495247081606481,-2.445596052501109,-2.443070667277971
2,-1.853913470145342,-1.918304929983611,-1.87422208010266,-1.9021033633479865,-1.8876439777587843,-1.8537609054899296,-1.835141757596945
3,-1.5556768937436805,-1.619127731485864,-1.575866271710776,-1.5959295276228636,-1.587372934503063,-1.5519949795711363,-1.5370725559351632
4,-1.365148406023437,-1.4221399673383228,-1.381670864794134,-1.398465412154683,-1.390532515603898,-1.357943922926769,-1.34602574653419
5,-1.2320572039449469,-1.283810651078922,-1.2434993855627647,-1.2576215468787073,-1.249901763550398,-1.2215818722912657,-1.2107358129164123
6,-1.134907348586588,-1.1810019970755188,-1.1449537824151903,-1.1579755675297043,-1.1501340659590895,-1.1254794952547365,-1.1138301155566468
7,-1.0603752846328311,-1.1010021718803429,-1.0679924480044165,-1.0781265201868269,-1.0719127056497917,-1.0483089760507076,-1.0375070945208358
8,-1.0008816712325792,-1.0370368723670789,-1.0061288815935123,-1.0150267042741632,-1.0098457426552434,-0.9894160223234476,-0.9793164488582592
9,-0.9543142980166268,-0.9862824412706986,-0.9586217626988603,-0.9657790444516854,-0.9612034523986684,-0.9432121041515436,-0.9325424576384008
10,-0.9152484675877476,-0.9443420782787756,-0.9179847676701196,-0.9248630431965889,-0.919919797452467,-0.9036308925579964,-0.8935932273831559
11,-0.8827731419436519,-0.9089531127123792,-0.8844922266872559,-0.8900583705904584,-0.8862881907301694,-0.8713097904498234,-0.8617723863979551
12,-0.8560451429941145,-0.8788521278348432,-0.8562384156824342,-0.8608102580219822,-0.8576157077430444,-0.8442719547757291,-0.8351546674964933
13,-0.8335476484958726,-0.8535265755660205,-0.832278378503351,-0.8363278075426533,-0.8336864568807124,-0.8218280257607596,-0.8125523404489658
14,-0.8139716143131716,-0.8318794873805632,-0.8116336872479567,-0.8149992543418041,-0.8127476131228109,-0.8021842301358063,-0.7935109303130569
15,-0.7968326034557404,-0.8126840070971416,-0.7941949830517432,-0.7970031649084294,-0.7946352518326443,-0.7855253731475659,-0.7765844852394562
16,-0.7819738101830183,-0.7961073339804823,-0.7782637994937901,-0.7810973490415817,-0.7788732105517918,-0.7701675041457418,-0.7616064822377885
17,-0.7684384713353868,-0.7814105891983459,-0.7638173939460764,-0.7662203258258931,-0.7641702538126193,-0.7563768317745382,-0.7477186574430406
18,-0.7553122005523717,-0.7674128294877118,-0.7502875809924041,-0.7530616979474257,-0.7503213775582404,-0.7437411504081638,-0.7355387289779044
19,-0.7438791994901487,-0.7546600084379476,-0.738588045787215,-0.7410524455037323,-0.7383301609153609,-0.7321337351020373,-0.7237903001331599
20,-0.7332538986251522,-0.7432875051179703,-0.7274751178050467,-0.7294088811355715,-0.7272244356635823,-0.7213016812679255,-0.7132665725950462
21,-0.7233902561048788,-0.7327941744256471,-0.7170691993676399,-0.7189343404595282,-0.7166187898581459,-0.7113053018665221,-0.7034422592624985
22,-0.7141843878699713,-0.7223718572503851,-0.7077348023334322,-0.709065915031214,-0.7071017577002487,-0.7019606804122704,-0.6948782393902133
23,-0.7057325737611043,-0.713190961540818,-0.699128747139742,-0.7000983792863545,-0.6983019624100328,-0.6934330459946056,-0.6867797922067281
24,-0.6976993271610289,-0.7047234275960862,-0.6909408017687562,-0.6919452207670956,-0.6898822007919831,-0.6856762355872292,-0.6792437969735752
25,-0.6902693217147274,-0.6966758123235,-0.6835534430001127,-0.684201963587818,-0.6821687156327428,-0.67815650268995,-0.6720170041684745
26,-0.6834737296651636,-0.6894030989938267,-0.6765436007075856,-0.6769207160000812,-0.6749770918440079,-0.671052798955418,-0.6654635904842972
27,-0.676779611633208,-0.6823884386406134,-0.6701735777218514,-0.6701991440026034,-0.6679845192956909,-0.6646535249113049,-0.6596561113506653
28,-0.6706410214445994,-0.6757145233037875,-0.6645562360626236,-0.6640702265692433,-0.6619878478630805,-0.6587881161844634,-0.6540532805307095
29,-0.6648625217054905,-0.6692756987268556,-0.6589188574225239,-0.6583550619243725,-0.6562781223117702,-0.6534385485968487,-0.6490371419697183
30,-0.659520794402286,-0.6638462605749603,-0.6535653759507516,-0.6531831257431473,-0.6509038555684261,-0.6483215603087963,-0.644320864823166
31,-0.6546244623445473,-0.6584777206048998,-0.6488579955957371,-0.648020976516369,-0.6456911524818962,-0.6435661096331631,-0.6397349494829686
32,-0.6500808990055322,-0.6536894415811475,-0.6442814112330435,-0.6434172660500241,-0.6412044357723561,-0.6390763054492411,-0.6357874050987472
33,-0.6457814190781607,-0.6489757493967308,-0.6402124607487495,-0.6388211240346959,-0.6367831428290998,-0.6346921676781485,-0.6319097224707527
34,-0.641467522529712,-0.6444688161036827,-0.6361500618156508,-0.6349910780429073,-0.6329186360879668,-0.6307640456343235,-0.6282442120523526
35,-0.6377968331856073,-0.640571547822929,-0.6323678501271804,-0.6310715573846065,-0.6289154345421893,-0.6270464459494824,-0.6248219410971845
36,-0.6343807093007481,-0.6368943152016473,-0.6289079033079449,-0.6272648500368042,-0.625226807236778,-0.6234661558161995,-0.6215086774413873
37,-0.6309140695400554,-0.6333190731192521,-0.6256874589739727,-0.6238427166052871,-0.6218616845983628,-0.6200766267077336,-0.6183996826198846
38,-0.6275722747787222,-0.6298460584760154,-0.6224652549496236,-0.6203457408728746,-0.6185193900584692,-0.6169801897898418,-0.6153803265354534
39,-0.6245989849876024,-0.6267425207414395,-0.6195608881549887,-0.6171783813326553,-0.6154435432970786,-0.613910967474622,-0.6127826606174701
40,-0.6218249474443016,-0.6238287878752883,-0.617006770587918,-0.6144242246400261,-0.6125813562845434,-0.6109833262822534,-0.6102499488799353
41,-0.6190614810262529,-0.6209025871415602,-0.6145679340575966,-0.6116636891668483,-0.6097986483896399,-0.608341230874084,-0.6076730901886892
42,-0.616604937552072,-0.6181964964302676,-0.6120600696233159,-0.6089827640360196,-0.6070792415715839,-0.6057449520595465,-0.605303335104704
43,-0.6140602222560055,-0.6156239978475759,-0.6096991997670709,-0.6065279498953655,-0.6045708942591835,-0.6032861266965095,-0.6029458829819929
44,-0.6116005834316577,-0.6131146426358028,-0.607392049399312,-0.6038808967846847,-0.6021799695547918,-0.6008690301707201,-0.6007858687528994
45,-0.6092802932895219,-0.6107018292446144,-0.6052914369225395,-0.6017350857611051,-0.5999129637096874,-0.5986584702577756,-0.5985668636680435
46,-0.606923794717213,-0.6085456325779148,-0.6031143803785803,-0.5995173035457836,-0.5976909643271683,-0.5965214684326509,-0.5965560694472228
47,-0.6047527104736257,-0.6063935051672328,-0.601202331999222,-0.5973200615242458,-0.5956733776880037,-0.594479614546631,-0.5946912294126951
48,-0.6026523798355576,-0.6042173213503732,-0.5991341422751109,-0.5953501944234697,-0.5937789171980228,-0.592414710434873,-0.5928989170360596
49,-0.6007806376269241,-0.6022454405584129,-0.5973890543184391,-0.5934293230917117,-0.5917558578612887,-0.5905161894391184,-0.5910891652844282
50,-0.5989316767944954,-0.600219991098188,-0.5956458379472462,-0.5915350403524201,-0.5899688062804176,-0.5887545159938398,-0.5893474993044666
51,-0.5971106760355666,-0.598247967424869,-0.5939114372234984,-0.5896841553137482,-0.588131032574784,-0.5870357967397567,-0.5876507058246591
52,-0.5952344562975403,-0.5964860472157478,-0.5922293834757272,-0.5880928443176474,-0.5863230687221197,-0.5853589125075129,-0.5861036021125194
53,-0.5935752147528065,-0.5947229403824235,-0.5907819199709043,-0.5863713474537579,-0.5847920528044281,-0.58378339295758,-0.5846763004267248
54,-0.5920177583111501,-0.5929911119634155,-0.5893931314097581,-0.5849538726668235,-0.5832199810772231,-0.5823519048866526,-0.5832237883283964
55,-0.5904315523370078,-0.5914841385339564,-0.5878972714725723,-0.5834566192324415,-0.5817478193605441,-0.5808767600562464,-0.5818972902347526
56,-0.5888060063805988,-0.5900659767097395,-0.586512143574641,-0.581912734012282,-0.5803269974274646,-0.5795598245653055,-0.580591069180542
57,-0.5873307088809867,-0.5885750674587877,-0.5851302245511573,-0.5805938859567914,-0.578943541726529,-0.5783072310517241,-0.579341586573933
58,-0.5860833139867581,-0.5871370470231445,-0.5838139930942748,-0.5794227148713942,-0.5776794476797158,-0.5771786304888655,-0.5781376816529072
59,-0.5847324466148757,-0.5857091423921672,-0.5825227737383447,-0.5780982608312921,-0.5764719673783825,-0.5760017683296396,-0.5770509746795838
60,-0.5835296357744597,-0.5843843775117876,-0.5813230817752351,-0.5769989786057372,-0.5753239764464723,-0.5749672651809512,-0.5759887553806684
61,-0.5822496650369288,-0.5831052875159874,-0.580166357281672,-0.5758772882963681,-0.5742185657488218,-0.5739955624021522,-0.5749355247440066
62,-0.5810569349428666,-0.581816995952823,-0.5791200141363984,-0.5748064834906289,-0.5732545485326139,-0.5730879143553307,-0.5739103447748374
63,-0.579836872437002,-0.5807207760370463,-0.5780463475644979,-0.5737968590992862,-0.5723120029475842,-0.5721852275918149,-0.5729907856547632
64,-0.5787859673693535,-0.5796114329674696,-0.5770810453850165,-0.5729484765133342,-0.5714179457634325,-0.5713317136701571,-0.5722140443144286
65,-0.5777174334173301,-0.578565091475222,-0.5760854939264829,-0.5720810967175105,-0.5706264052915974,-0.5705786536180054,-0.5714452434841634
66,-0.5767425759763449,-0.5775634402893091,-0.5752707738383777,-0.5712889347916693,-0.5698690508993205,-0.5698290894638298,-0.5707072367037882
67,-0.5758549400513304,-0.5767388544151857,-0.5744876159189856,-0.5705340336864796,-0.5691839555788171,-0.5692021366331983,-0.5700413132800061
68,-0.5749368054437913,-0.5757632122172455,-0.5736904396707212,-0.5698360682123725,-0.5685133622360956,-0.5685934457965562,-0.5694094650302469
69,-0.5741013208502365,-0.5749976213489247,-0.5729544223858116,-0.5691329362454524,-0.5679005382652438,-0.5680149822595337,-0.5688453030134879
70,-0.5732297712263901,-0.5741876637578808,-0.5722997087596268,-0.5685272384566235,-0.5673727991618333,-0.5675109947504274,-0.5683278868555265
71,-0.5724944095972809,-0.5734148949350428,-0.5715718112325382,-0.5679535629485617,-0.5668761062489635,-0.5670054546531446,-0.5678592048706109
72,-0.5718544170748726,-0.5726569053746836,-0.5709557611478354,-0.5674081167277442,-0.566429201019059,-0.5665422170282963,-0.5673730028532611
73,-0.5712226924060565,-0.5719562656698322,-0.5703994132727691,-0.5669422080999403,-0.5660121989773921,-0.5661575106564107,-0.5669604713659313
74,-0.5706089468306365,-0.5712887321768828,-0.5698443695579649,-0.5665048336148822,-0.5656233766489106,-0.5657876725027426,-0.5665726294485198
75,-0.5700663592852026,-0.5707970479080389,-0.5693875217290204,-0.566114516800737,-0.5652879566469071,-0.5654803591494799,-0.5662118252369003
76,-0.5695488201397095,-0.5702720654910938,-0.5689177678000578,-0.5658216668509599,-0.5650182872521542,-0.5651763454335714,-0.5658998182014511
77,-0.5691207465308856,-0.5697385472459349,-0.568508006215842,-0.5654305419574976,-0.5647385122811232,-0.5648948434809378,-0.5656152370146373
78,-0.5685643604886546,-0.569285639211718,-0.5680481450020503,-0.5651487757573754,-0.5644991315988721,-0.5646297079222989,-0.565358847811623
79,-0.568183454850971,-0.5688628315817631,-0.5676881367650347,-0.5648812211419226,-0.5642892681921734,-0.5644149736125899,-0.5651276784994457
80,-0.5678347407828285,-0.5684246765525656,-0.5673365811192319,-0.5646229393254253,-0.5640948380141454,-0.5642292483826886,-0.5648763941643455
81,-0.5674290029760588,-0.568073984568865,-0.5669934828983499,-0.5643734041948146,-0.5639090016032774,-0.5640323964972878,-0.5646600408764844
82,-0.5671114893827528,-0.5676847170882079,-0.5666633436955263,-0.564181000866067,-0.5637386811029387,-0.5638865053175417,-0.5644821055949963
83,-0.5668046526504604,-0.5673107083872357,-0.5664297884493121,-0.5640036690969625,-0.563609695907652,-0.5637723496872489,-0.5643301998016175
84,-0.5664694214889578,-0.567045057494916,-0.5662062341975186,-0.5638363290911902,-0.563505378628685,-0.563660161303721,-0.5641383127498225
85,-0.5661675644098872,-0.5667372566391616,-0.5659276107914785,-0.5636632471363844,-0.5633686604578171,-0.5635606349486767,-0.5639868024056284
86,-0.5658856447639817,-0.5665073344365082,-0.5656997788538075,-0.5635347276077626,-0.5632821531840921,-0.5634689492239642,-0.5638569564172689
87,-0.5656380074840431,-0.5662540728520079,-0.5654861247683969,-0.5634462105246026,-0.5631903184254375,-0.5633721977816922,-0.563755676253435
88,-0.5654623339310749,-0.5660412712846595,-0.5653371265855471,-0.5633433402976791,-0.5631364494835291,-0.563280417526875,-0.5636588676784633
89,-0.5652828681678383,-0.5657972618288256,-0.565196814462872,-0.5632417152826956,-0.5630568439676332,-0.5632166970083048,-0.5635783392634933
90,-0.56511031866436,-0.5655678436110295,-0.565015210987976,-0.5631538716103316,-0.5630168304712251,-0.5631425008362598,-0.5634842037788365
91,-0.5649040575730326,-0.565441290286859,-0.5649027920275265,-0.5630850564706986,-0.5629676336962236,-0.5630978985431027,-0.5634158298950801
92,-0.5647945531110627,-0.5652409538905633,-0.5648026028833436,-0.5629912911258043,-0.5629275617417914,-0.5630356651501454,-0.563334857038646
93,-0.5646620298344526,-0.5651316358613819,-0.5646643607499227,-0.5629280466572827,-0.56289289955653,-0.562980059039554,-0.5632867332933797
94,-0.5645085399251477,-0.5650042232426585,-0.5645676695918466,-0.5628855001498578,-0.5628371567094227,-0.5629333040048541,-0.5632338231635136
95,-0.564400980382168,-0.5649102486592822,-0.5644676022645859,-0.5628469737689774,-0.5628168465253194,-0.5628648127100269,-0.5632058368247372
96,-0.5643184688350787,-0.564811806462728,-0.5643648917692509,-0.5628392204469513,-0.5627869256349242,-0.562823247309314,-0.56316004660579
97,-0.5641861041927164,-0.564738142481891,-0.5642890687587437,-0.5627999493660504,-0.5627763944470833,-0.5627932632173378,-0.5631020651277097
98,-0.5640589452676724,-0.5646550560911702,-0.5642727046169391,-0.5627649587902713,-0.5627655233886812,-0.5627641643450155,-0.5630645948550834
99,-0.5639706055471009,-0.5645720385914221,-0.5642254521319156,-0.5627424966026114,-0.5627295961944954,-0.562740829673977,-0.5630399467242196
100,-0.5638596210998991,-0.5645212832131983,-0.5641473402630006,-0.5627127778903728,-0.5627120969900131,-0.5627147272771589,-0.5630170931452699
101,-0.5637701849202679,-0.5644661508216361,-0.5640999633296208,-0.5626953072627215,-0.5626906186123747,-0.562692166322743,-0.5629862805318392
102,-0.563701188418822,-0.5644062136151395,-0.564049989850146,-0.5627044146402596,-0.562671013299127,-0.5626886127406835,-0.5629745534181543
103,-0.5636753982463613,-0.5643599118043416,-0.5639892453376205,-0.5626956370666617,-0.562649000472511,-0.5626499136229477,-0.5629561782364303
104,-0.5636229545290397,-0.5643113504567232,-0.5639560253759975,-0.5627008933380032,-0.5626590214914756,-0.5626372942161304,-0.5629241609144641
105,-0.5635292589428254,-0.5642628622881837,-0.5638925794313409,-0.5626950518508196,-0.5626490166952653,-0.562620747813568,-0.5628888958820225
106,-0.5634723849993336,-0.5641995637815749,-0.5638311075647057,-0.5626853859831051,-0.562659550045702,-0.5626057381211795,-0.5628896831220379
107,-0.5634044698951058,-0.5641834803249034,-0.5638279238355637,-0.5626609626441653,-0.5626747854180162,-0.5626022391895852,-0.5628744912400345
108,-0.5633915831646343,-0.5641284118110806,-0.5638041376656395,-0.5626454905681401,-0.5626740254661502,-0.5625872291747491,-0.5628589421369761
109,-0.5633266725652553,-0.564091981892627,-0.5637610279590458,-0.5626405834203758,-0.5626564684218047,-0.5625737444810746,-0.5628375064813399
110,-0.5633054394658052,-0.5640749495331997,-0.563730122297864,-0.5626457173883251,-0.5626386043399539,-0.5625542187504007,-0.562830394230536
111,-0.563289104007239,-0.5640345797292299,-0.5637028214015636,-0.5626387927180886,-0.5626194790749506,-0.5625500132042823,-0.562816489875531
112,-0.5632291560827627,-0.5640198447700082,-0.5636711976564249,-0.5626289980527592,-0.5626512960539183,-0.5625246662948729,-0.5628164935064188
113,-0.5631889728131744,-0.5639612459160173,-0.5636619015709009,-0.5626431233404182,-0.5626568078446803,-0.5625286890371874,-0.5628259323857601
114,-0.5631588771098734,-0.563923722360508,-0.5636316090371339,-0.562644258763525,-0.56265827873434,-0.5625226027208262,-0.5628147753047232
115,-0.5631535334331322,-0.5639172817649946,-0.5636406271653561,-0.5626390361745761,-0.5626543563531203,-0.562518843998847,-0.5627984232050742
116,-0.5631662921670566,-0.5638794993060485,-0.563634205646463,-0.5626553635331797,-0.5626714094236577,-0.5625286888612295,-0.5628011169522743
117,-0.5631170290310747,-0.5638796279447403,-0.5636325830968028,-0.5626221149479761,-0.562679687478387,-0.5625361623607458,-0.5627857906939053
118,-0.5631034191600668,-0.5638704920832228,-0.5636201799153687,-0.5626343949863817,-0.5626687312979218,-0.5625243967573247,-0.5627565181733145
119,-0.5630981991817273,-0.5638667117095731,-0.5636208250161522,-0.5626400730713041,-0.5626813768550215,-0.5625165920326968,-0.5627430364389633
120,-0.5630568189207168,-0.5638501175808516,-0.5636636636784178,-0.5626379780272461,-0.5626857322520975,-0.562522536548755,-0.5627247335161921
121,-0.5630117038417721,-0.5638621853154154,-0.5636456602363303,-0.5626119322851068,-0.5626872148044602,-0.5625135631835426,-0.5627284057752017
122,-0.5629633275205889,-0.5638389926591764,-0.5636564163062143,-0.562624057771435,-0.5626947126072103,-0.5625025088410389,-0.5627287166218675
123,-0.5629467904267701,-0.5638430385271896,-0.563647797814607,-0.5626301429473269,-0.562686987441997,-0.562505571994159,-0.5627282117563231
124,-0.5629213585174738,-0.5638709213141119,-0.5636473887817306,-0.5626495994431425,-0.5626691070371119,-0.5624882047442216,-0.5627360036952307
125,-0.5629180574509803,-0.5638368368425131,-0.5636368725137326,-0.5626518112821038,-0.5626681947481765,-0.5624773664647765,-0.5627143239768873
126,-0.5628931900978628,-0.5638111393129199,-0.5636269808949758,-0.5626256172965275,-0.562669460804766,-0.5624719413735502,-0.5626956463413939
127,-0.5628883584744394,-0.5637940546356929,-0.5636589625413969,-0.5626289077050949,-0.5626528362028196,-0.5624786704404482,-0.5627042769422564
128,-0.5628854979122421,-0.5638044079199698,-0.563660869741402,-0.5626153748426538,-0.5626691826300024,-0.5624789521181938,-0.5627056853223679
129,-0.5628756854636535,-0.563840023079158,-0.563632000281395,-0.5626188149029954,-0.5626599292165103,-0.5624596043595463,-0.5627118534205924
130,-0.5628489075649016,-0.5638317139824185,-0.5636347223928131,-0.5626155697791257,-0.5626551211469162,-0.5624484267668748,-0.5627165327335961
131,-0.5628507673255335,-0.5638334053604259,-0.5636464862628354,-0.5626039712994213,-0.5626580731500123,-0.5624351632806157,-0.5627193777958933
132,-0.5628160894500732,-0.5638398852754908,-0.5636206823445364,-0.5625889532695934,-0.5626660622090194,-0.562429082682761,-0.5627235664563097
133,-0.5628171776230233,-0.563818159185053,-0.5636136343408322,-0.5625998545116766,-0.5626497152975999,-0.5624355993467689,-0.5627163505296991
134,-0.5628016493595518,-0.5638027977474857,-0.5636044989067402,-0.5626061073993885,-0.56264756282144,-0.5624316943277126,-0.5627117740407211
135,-0.5627862183726658,-0.563767833806033,-0.5636237489715945,-0.562618266833108,-0.5626505862195554,-0.5624285946662835,-0.5627119323875922
136,-0.5627767311527708,-0.5637882417234782,-0.5636003445430445,-0.5626371585858861,-0.5626621451118309,-0.5624195654980071,-0.5627132711138112
137,-0.5627548139263217,-0.5638499095845555,-0.5635917684188182,-0.5626214147517444,-0.5626610990252866,-0.5624155785709717,-0.5627253067787688
138,-0.5627544164336062,-0.5638277807860852,-0.5636356021641905,-0.5626112509529724,-0.5626622243241698,-0.5624198487635959,-0.5627314608367704
139,-0.5627492718342314,-0.563778246530082,-0.5636717619246558,-0.5625913757953958,-0.5626606938904883,-0.5624146996516501,-0.5627398151588143
140,-0.562775419942644,-0.563794737873217,-0.5637034060407927,-0.5626005385847095,-0.5626623060030888,-0.5624063801217913,-0.5627302096207539
141,-0.5627595689099782,-0.5638026913148888,-0.5636889494048566,-0.5626146363035064,-0.5626526960587777,-0.5624079258399085,-0.5627217581928176
142,-0.5627527507528338,-0.5638040538569015,-0.5637058789691907,-0.5625939562212067,-0.5626619950376811,-0.562397707462233,-0.562721509420762
143,-0.5627320393662183,-0.5638311484630935,-0.5637171576293161,-0.5625853974846248,-0.562674541330829,-0.5623885786387928,-0.5627207627419787
144,-0.5627480433569307,-0.5638325274879332,-0.5637179715341628,-0.5625885499272433,-0.5626691933028696,-0.5623815614914437,-0.5627223511863072
145,-0.5627403209191354,-0.5638055102586551,-0.5637253485723984,-0.5625805236735243,-0.5626568263233215,-0.562366720214279,-0.5627193479217271
146,-0.562745256376654,-0.5638060487932761,-0.5637152314259991,-0.5625835269225821,-0.5626672143427628,-0.5623692388346722,-0.5626988143585652
147,-0.5627487564849398,-0.5637853029022033,-0.5637215001718943,-0.5625959539502485,-0.5626624695807664,-0.5623696848816458,-0.5627035594611147
148,-0.5627582281968915,-0.5637830546802943,-0.5637046012821757,-0.5626167560106933,-0.5626653527188724,-0.5623566880581767,-0.5626933447022521
149,-0.5627556735068301,-0.5637878001966039,-0.563714557731927,-0.5626051310943866,-0.5626604502511113,-0.5623618785647128,-0.562691455905868
150,-0.5627472598914962,-0.5637665712335859,-0.5636988292346492,-0.5625926774682171,-0.5626631682068307,-0.5623625448680698,-0.5626849479466
151,-0.5627577059224491,-0.5637498200602176,-0.5637107235191846,-0.56259831456965,-0.5626723643451101,-0.5623509374947655,-0.5626969681093822
152,-0.5627417025552959,-0.563764386454058,-0.5637061622458361,-0.5625962491819559,-0.5626574680030323,-0.5623518025980353,-0.5626835488626685
153,-0.5627283929557371,-0.5637774111698498,-0.5636890886580154,-0.5626137096477092,-0.562652386444582,-0.562350457492241,-0.562679999495336
154,-0.562720280944189,-0.563746275528644,-0.5636596992015696,-0.5626087063402188,-0.562654190541763,-0.5623442814874042,-0.5626770538031908
155,-0.5627089560974359,-0.5637597099928274,-0.5636529129487944,-0.5625983523302654,-0.5626590759295969,-0.5623464005264295,-0.5626694699108707
156,-0.5626819891147641,-0.5637440057309603,-0.5636207909205566,-0.5626163172820483,-0.5626676289582775,-0.5623394723859828,-0.5626679519297267
157,-0.5627005160795636,-0.5637225663198174,-0.5636403988681993,-0.5626214081175467,-0.5626719810662835,-0.5623368536514517,-0.5626622209516794
158,-0.5626827663722229,-0.5637797628562901,-0.5636292002929231,-0.5626114379558067,-0.5626708820928684,-0.5623337868946903,-0.5626578829703864
159,-0.5626944515868391,-0.5637762981835235,-0.5636366470351599,-0.5626198729874894,-0.562671023784603,-0.5623396670085289,-0.5626550869163084
160,-0.5626705789902517,-0.563765511220285,-0.56363299190049,-0.5626380941071165,-0.5626553152387119,-0.5623482206763895,-0.562645773977391
161,-0.5626827712655494,-0.5637445708729757,-0.5636499271239895,-0.5626380865774397,-0.5626511392536174,-0.5623403433214317,-0.562640582567689
162,-0.5626859808836201,-0.5637243877484116,-0.5636268813742723,-0.562639446936394,-0.5626662732483634,-0.5623413249338712,-0.562637302213238
163,-0.5626969513236812,-0.5637093801785579,-0.5636289275566007,-0.5626538664172256,-0.562680441299899,-0.5623472666348714,-0.5626421074508762
164,-0.5627025013121482,-0.5637012298786745,-0.5636421505717838,-0.5626411214781298,-0.562684826148051,-0.5623424088529642,-0.5626472954958043
165,-0.5626987090737131,-0.5636675357620258,-0.5636209809834313,-0.5626367953386431,-0.5626683414241461,-0.5623336857126362,-0.562654699217729
166,-0.562702755238109,-0.563685256038406,-0.5636188188326354,-0.5626289944392486,-0.5626924553187699,-0.5623269489865991,-0.56266089829757
167,-0.5626683545991189,-0.563694932281775,-0.5636178398455444,-0.562626954609587,-0.5626966712536366,-0.5623226254873811,-0.5626566949804346
168,-0.5626575570367761,-0.5636780341385041,-0.5636398756020843,-0.5626402052631297,-0.5627023433102217,-0.5623272622602684,-0.5626618797612888
169,-0.5626352948764805,-0.5636876680996692,-0.5636019241870189,-0.5626335610793645,-0.5626989387865501,-0.5623287720801339,-0.5626679359953605
170,-0.5626435699103958,-0.5636977642223131,-0.5635822652236888,-0.5626538021389217,-0.5626953481990759,-0.5623183600381348,-0.5626639841393897
171,-0.5626164740026578,-0.563691930326032,-0.5635819275709999,-0.5626701667496337,-0.5626684764382616,-0.5623213341118906,-0.5626597868219382
172,-0.5626269188509355,-0.56371525930697,-0.5635975537057303,-0.562677743969201,-0.5626715572262307,-0.562317175928559,-0.5626650752581895
173,-0.5626321658180312,-0.5636817897339397,-0.5636162398573826,-0.5626895510557398,-0.5626605154261979,-0.5623026445077262,-0.562670078261787
174,-0.5626713990400586,-0.5636850260148903,-0.5636280090238758,-0.5626615651048489,-0.5626759060590911,-0.5622952238470491,-0.5626783891344852
175,-0.5626859151062604,-0.5636708768837243,-0.5636277355526516,-0.5626744920812623,-0.5626779040898114,-0.5622954068149578,-0.5626777189259553
176,-0.5626847050663515,-0.5636600002832595,-0.563634471454501,-0.5626607401340059,-0.5626773088531735,-0.5622988025521966,-0.5626840088567576
177,-0.5626670590267259,-0.5636517287042627,-0.563612889227704,-0.5626563101362946,-0.5626829583847952,-0.5622957832786079,-0.5626805947587952
178,-0.562683174725789,-0.5636303599775226,-0.5636039540798511,-0.5626599699265369,-0.562699862361504,-0.5622907113324412,-0.5626824762125159
179,-0.5626468867365768,-0.5635995484798422,-0.5635872274853477,-0.5626557440867402,-0.5626943298305077,-0.5622893762682819,-0.5626790408396634
180,-0.5626248255952084,-0.5636133487824809,-0.5635709131518449,-0.5626704957071631,-0.5627002605296187,-0.562291219761961,-0.5626753455310456
181,-0.5626356606328207,-0.5636085615156313,-0.5635938524368851,-0.5626664589798779,-0.562720298603984,-0.5622872252192161,-0.5626763273040701
182,-0.5626198884554804,-0.5636155103688648,-0.5635911613682681,-0.5626553332420087,-0.562711913200053,-0.5622858638475112,-0.5626734948287518
183,-0.5626262644021474,-0.5636258120237532,-0.5635995930133094,-0.5626301034534718,-0.5627082962352761,-0.562286462935107,-0.5626766114288514
184,-0.5626124916841077,-0.5636091964529816,-0.5635794601511205,-0.5626173011619099,-0.5627022828830274,-0.5622802367564741,-0.5626674063867286
185,-0.5626339301902601,-0.5636333347251191,-0.5635949459977374,-0.5625937530706828,-0.5626838266048803,-0.5622680025303641,-0.5626706182976375
186,-0.5626239590781316,-0.563621820189919,-0.5636067068020462,-0.5625912512001455,-0.5626577471614719,-0.5622757058480925,-0.5626677762237805
187,-0.5626251809525857,-0.5636287313413697,-0.5636027040510271,-0.5625813657229901,-0.5626591227759973,-0.562274771680481,-0.5626620085717268
188,-0.5626226474940682,-0.5636390892113337,-0.5635905486538749,-0.5625746134048503,-0.5626712837167098,-0.5622697459217062,-0.5626646569828886
189,-0.5626205908480781,-0.5636368251730067,-0.5635949447747105,-0.5625805767372044,-0.5626703138871413,-0.5622519247144966,-0.5626592737843802
190,-0.562605585993348,-0.5636791254283184,-0.5635739270163929,-0.5626012634439282,-0.562661787565277,-0.5622598868851095,-0.5626650845120778
191,-0.5626078175322875,-0.5636709314902898,-0.5635639765479014,-0.562581007432046,-0.5626635153989875,-0.5622643238823399,-0.5626498021808399
192,-0.5626189772513327,-0.5636402386187656,-0.5635709469668886,-0.5625948169430586,-0.5626577931563499,-0.5622602730900914,-0.5626484920761197
193,-0.5626017431674948,-0.5636281587852741,-0.5635553660712538,-0.5625661749955686,-0.5626531776637319,-0.5622615757709489,-0.5626372655495863
194,-0.562631306164905,-0.5636164929472764,-0.5635680938896219,-0.5625317537477015,-0.5626825704031749,-0.5622487331631193,-0.5626397322480057
195,-0.5626283068351803,-0.5636294969403828,-0.5635689123947325,-0.5625275523420717,-0.5626816074197896,-0.5622485655961327,-0.5626362381733813
196,-0.5626338297416739,-0.5636494359757238,-0.5635462801713225,-0.5625175040857835,-0.5626778787455143,-0.5622443866393667,-0.5626384959440132
197,-0.5626353442015466,-0.5636590779039994,-0.5635383904361984,-0.5625203149449465,-0.5626754120087656,-0.5622408035909192,-0.5626226323333208
198,-0.5626046940905628,-0.5636251693563404,-0.5635046050550622,-0.5625157079189049,-0.5626760965713883,-0.5622504101722708,-0.5626213426854934
199,-0.5626171697762916,-0.5636251129565114,-0.5635076536945394,-0.5625026555689279,-0.5626757921562574,-0.5622526336624729,-0.5626155369425151
200,-0.5626286319616373,-0.5636275546667066,-0.5635144243519883,-0.5625038039145361,-0.5626701485186145,-0.5622531671636544,-0.5626127547947483
201,-0.562603503570076,-0.5636140976788722,-0.5634854265233612,-0.5625141605352456,-0.5626730747063508,-0.5622519444178756,-0.5626155066118425
202,-0.5625999481014571,-0.5636519678958503,-0.5634773909865812,-0.5625181548119463,-0.5626703512423297,-0.5622538688761556,-0.5626157933552804
203,-0.5626071012587666,-0.5636561714925857,-0.5634574788132101,-0.5625225740450163,-0.5626641876211772,-0.5622549276280752,-0.5626097694700732
204,-0.562597741374243,-0.5636016042725206,-0.5634323752889527,-0.562527037866475,-0.562650188256162,-0.5622493645300028,-0.56261610028977
205,-0.5626062483989501,-0.5636255862182463,-0.5634683953221893,-0.5625384886190007,-0.5626360172222787,-0.5622359745070503,-0.5626193473688598
206,-0.5626107177413521,-0.5636064777699699,-0.563509330306287,-0.5625367920926246,-0.5626399508261509,-0.5622282100942285,-0.5626135735180384
207,-0.5626157366458893,-0.5635896553022786,-0.5635027519009417,-0.5625396169206996,-0.5626519612481912,-0.5622362243017812,-0.5626048723747399
208,-0.5626165014565034,-0.5635753149400786,-0.5634963850392146,-0.5625314793698822,-0.562657979801172,-0.5622338485352366,-0.5626013219192878
209,-0.5626104443146718,-0.5635849276487956,-0.5634806093086319,-0.5625273904817749,-0.562652626478382,-0.5622292853539862,-0.5625937322811765
210,-0.5625975194652404,-0.5635729992756991,-0.5634553217086966,-0.5625417529540047,-0.5626583573227918,-0.562231316717774,-0.5625888015159664
211,-0.5625831190997551,-0.5635816166810125,-0.5634514602057731,-0.5625448900906563,-0.5626594356904696,-0.5622337131862842,-0.5625880246488857
212,-0.5625924083451713,-0.5635716445665497,-0.5634581073908372,-0.5625484614586519,-0.562655502642172,-0.5622309396853502,-0.5625961830277686
213,-0.5625938805594896,-0.5635544415945875,-0.5634277566403371,-0.5625519407615058,-0.562633793378079,-0.5622354211901148,-0.5625921198622361
214,-0.5625909354263553,-0.5635454309119774,-0.5634162438105091,-0.5625643259876608,-0.5626174553214832,-0.5622372501571208,-0.5625953142278595
215,-0.5625602277820798,-0.5635626800131748,-0.5634217903597535,-0.5625705412918292,-0.562630837423501,-0.5622353744966637,-0.5625973767940168
216,-0.5625692478561023,-0.5635778525981099,-0.563402646781746,-0.5625726027854202,-0.5626429360275855,-0.5622336455260185,-0.5626015434952979
217,-0.5625659399793076,-0.5635680000132841,-0.5634062578624668,-0.5625745732668171,-0.5626470690781027,-0.5622321130083953,-0.5626144708925328
218,-0.5625756297731056,-0.5635797305067922,-0.5634186141240473,-0.5625846423315016,-0.5626413991984203,-0.5622319519504633,-0.5626103821103459
219,-0.5625570270607252,-0.5635704780686979,-0.5634044061717878,-0.562595996045734,-0.5626325780578584,-0.5622413988759369,-0.5626037803111019
220,-0.5625572063672793,-0.5635695357736433,-0.5634191457319125,-0.5625868322043938,-0.5626344251558988,-0.562232496973816,-0.5626017511566754
221,-0.5625632322632645,-0.5635675085530398,-0.5634329939426822,-0.562586231112816,-0.5626544193727793,-0.5622361410005554,-0.562602392560188
222,-0.5625444159412687,-0.5635787248309189,-0.5634217181092175,-0.5625881127200143,-0.5626490695291365,-0.5622351306787591,-0.5626061332780877
223,-0.5625517885628907,-0.563592657786801,-0.5634121906380781,-0.5625879682584809,-0.562647877193767,-0.5622426175346491,-0.5626075481405992
224,-0.5625672499721998,-0.5635764687911893,-0.5634111592341512,-0.5625865800135794,-0.562651060546072,-0.5622461913947948,-0.5626093715200886
225,-0.5625706975448421,-0.5635831350152668,-0.5634208883574573,-0.5625762277710781,-0.5626387195539623,-0.5622480724408689,-0.5626129681220883
226,-0.562572444800435,-0.5635925025092301,-0.5634326262154171,-0.562581209006755,-0.5626480696430064,-0.562241788756377,-0.5626089455403336
227,-0.5625573794601184,-0.5635765537702158,-0.5634418827160715,-0.562582768996645,-0.5626184668610835,-0.5622529777607577,-0.5626095493996305
228,-0.5625794693160803,-0.563552715357296,-0.5634330580683167,-0.5625688290717824,-0.5626362169483946,-0.562249947522939,-0.5626139224980226
229,-0.5625800323056656,-0.5635445321564949,-0.5634351265538714,-0.5625677820225776,-0.5626383214920688,-0.5622429079283259,-0.5626038415094184
230,-0.562598665140155,-0.5635244473342905,-0.5634047630385872,-0.5625655761176545,-0.5626488030772534,-0.5622427235179132,-0.5626022623294094
231,-0.5625973990857803,-0.5635289345579725,-0.5634196709684063,-0.5625814494525829,-0.56264699965119,-0.5622399239699439,-0.5626059157872766
232,-0.5625953650973687,-0.5635211606318837,-0.5634130610204973,-0.5625811964356644,-0.5626513765677508,-0.5622364428378817,-0.5626055234369859
233,-0.5625822730815171,-0.5635204692131554,-0.5634107361778674,-0.5625837250619266,-0.5626531303387139,-0.5622326465697194,-0.5625973193287604
234,-0.5625776336763717,-0.5635251661490167,-0.5634356609706301,-0.5625771998877439,-0.5626424105337028,-0.5622289269992975,-0.562594470912226
235,-0.5625564723730127,-0.5635153078773047,-0.563420947774183,-0.5625765449448088,-0.5626491606919917,-0.5622340080679347,-0.5625945466060325
236,-0.5625454457458409,-0.5635326964030594,-0.5634255947485955,-0.5625732402264592,-0.5626544878447832,-0.5622351250487465,-0.5625773073864679
237,-0.5625549804249694,-0.5635816529376182,-0.5634336332654714,-0.5625757649245147,-0.5626537979736748,-0.5622336017743061,-0.5625867342965218
238,-0.5625652585309642,-0.5635953294046899,-0.5634217332558892,-0.5625713114047689,-0.5626609307960246,-0.562238597630331,-0.5625669633544521
239,-0.5625501041999501,-0.5636047300868192,-0.5634191025330682,-0.5625789018533853,-0.5626626619660067,-0.5622331905556122,-0.5625692643864868
240,-0.5625815792800857,-0.5635968489400388,-0.5634238441792111,-0.5625520207271076,-0.56266733298426,-0.5622516671413856,-0.5625702720200104
241,-0.5625772498835363,-0.563606308768509,-0.5634081049271349,-0.5625346651025205,-0.5626376137324552,-0.5622552930959036,-0.562567366998716
242,-0.5625597314867287,-0.5635886634635084,-0.5634102333758044,-0.5625276314458093,-0.5626452663946799,-0.5622512069556406,-0.5625673432737869
243,-0.5625623882171225,-0.5635987445945402,-0.5634063712470602,-0.5625151804015036,-0.5626462358252561,-0.5622536827423043,-0.5625716854547782
244,-0.5625589411103229,-0.5635798470611165,-0.563390258189319,-0.5624999026148436,-0.5626669173339909,-0.5622604901072201,-0.5625610377210243
245,-0.5625360402359867,-0.5635984627729653,-0.5634272176008819,-0.5625123464040964,-0.5626667910714566,-0.5622698182349937,-0.5625676603602774
246,-0.5625532302462629,-0.5636056908361813,-0.5633891136587456,-0.5625045418192491,-0.562668044449304,-0.5622660012782337,-0.5625643602296188
247,-0.562548897884368,-0.5636217214919785,-0.5634048930339894,-0.5625285794580415,-0.5626720776118522,-0.5622687290170599,-0.5625654756704844
248,-0.5625481824542743,-0.5636084260850619,-0.5634097484833418,-0.5625182535799637,-0.5626555169491178,-0.5622786989226939,-0.5625704191427522
249,-0.5625490701391812,-0.563620523941147,-0.5634222202548201,-0.5625176603291294,-0.5626588304048962,-0.5622713627564238,-0.5625798046038593
250,-0.5625240536318843,-0.5636479236303809,-0.5634420804183164,-0.5625080311971691,-0.562653077562676,-0.5622689545128698,-0.5625708036873762
251,-0.5625294780198887,-0.5636274985855908,-0.5634467910843775,-0.5624820403757165,-0.5626536262791686,-0.5622761901245208,-0.5625698788966608
252,-0.5625272120942261,-0.5636023994078805,-0.5634530926196122,-0.5624774204177165,-0.5626562057090121,-0.5622746666191942,-0.5625707307268165
253,-0.5625159845167376,-0.5636194135344895,-0.5634437075381628,-0.5624627354891427,-0.5626539630933085,-0.5622722555609921,-0.5625682601089892
254,-0.5625325599464468,-0.5636180780607565,-0.5634269085000331,-0.5624496310648192,-0.5626454743328883,-0.56227309840893,-0.5625716489922503
255,-0.5625121719142844,-0.5636113402132893,-0.5634213034803804,-0.5624581787008325,-0.5626386709386187,-0.5622844413958705,-0.5625732727554292
256,-0.5625188403009169,-0.5636174626781155,-0.5634167619836321,-0.5624948685385436,-0.5626463872142362,-0.5622865156818985,-0.5625675198787983
257,-0.5625281438228836,-0.5636073891841621,-0.5633986240743843,-0.5625146552852676,-0.5626521617090896,-0.5622840712645449,-0.5625681254743177
258,-0.5625161484629384,-0.5635929493642975,-0.5634158177715122,-0.5625100403483168,-0.562660054027423,-0.5622764595047186,-0.56256549833312
259,-0.5625311826347784,-0.5635885672692975,-0.5634714027019602,-0.5625333497051578,-0.5626651518472155,-0.5622880732219719,-0.5625554234073841
260,-0.562510986411787,-0.5636106656156135,-0.5634324170214533,-0.5625368009857789,-0.5626522616820793,-0.5622818107802199,-0.5625550398049382
261,-0.5624857740864998,-0.5636162617199008,-0.5634288485005888,-0.5625307408188426,-0.5626525272772139,-0.5622763972645628,-0.5625528183942895
262,-0.5624732982087945,-0.5636450553489695,-0.5634097992537398,-0.5625310849478449,-0.5626604518461553,-0.5622674671683132,-0.5625548870529612
263,-0.5624734602420424,-0.5636355201437839,-0.5634046152883683,-0.5625336579232024,-0.5626518895006939,-0.5622589636901052,-0.5625507797009557
264,-0.5624642833640545,-0.5636240764899874,-0.5634473531827171,-0.5625388326491784,-0.5626591367369779,-0.5622662016089209,-0.5625452899606789
265,-0.5624662504001207,-0.5636487012251205,-0.5634591001228907,-0.5625383301884185,-0.562649540181328,-0.5622697999478152,-0.5625444049533324
266,-0.5624740133512717,-0.5636260256314632,-0.5634627132504354,-0.5625514917222687,-0.5626529947493203,-0.5622566215061489,-0.5625393451592258
267,-0.5625004934872793,-0.5636322235790276,-0.563433363640595,-0.5625533180071252,-0.5626637746642199,-0.5622706641346914,-0.5625445241616136
268,-0.5624986280164785,-0.5636569172072927,-0.5634213423555489,-0.5625347902443989,-0.5626631075487353,-0.5622747738784284,-0.5625409944732734
269,-0.5624977760482353,-0.5636339485659737,-0.5634226965849872,-0.5625283888657254,-0.5626585498912464,-0.5622710016870693,-0.5625414347461997
270,-0.5625023885873459,-0.5636305100890321,-0.5634242230385546,-0.5625206122399936,-0.562658298035587,-0.5622538354308733,-0.5625328268168612
271,-0.5624962416234871,-0.5636522859574248,-0.5634195962354626,-0.5625353686580713,-0.5626600680630465,-0.562261864250427,-0.5625276751867063
272,-0.5624958038303877,-0.5636533172514951,-0.5634158807149366,-0.5625401243353422,-0.5626676121461172,-0.5622654253881033,-0.5625215494379314
273,-0.5624920137390068,-0.5636159615890586,-0.5634216116190817,-0.5625285112771166,-0.5626713858730261,-0.5622624547737939,-0.5625195718383534
274,-0.562481885459312,-0.5636396250714506,-0.5634262528919322,-0.5625121500892878,-0.5626664183820597,-0.5622663117973857,-0.5625226176701531
275,-0.562481089431243,-0.5636228858471306,-0.5634148011808949,-0.5625128027299997,-0.5626624235027133,-0.5622685453518157,-0.562521684798576
276,-0.562487291532105,-0.5636193553419324,-0.5634257466531929,-0.5625084354864227,-0.562667871126509,-0.5622671960499568,-0.5625219600912881
277,-0.5624996468675242,-0.5636014141036644,-0.5634331532806516,-0.562499931538369,-0.5626639566429625,-0.562270754904659,-0.5625163612299267
278,-0.5625065095145806,-0.5636161336584189,-0.5634464561909374,-0.5625024701970943,-0.5626655799375833,-0.562272239652253,-0.562519907750195
279,-0.5625066009682671,-0.5636214375768446,-0.5634298806713096,-0.5624997271433377,-0.5626603723348352,-0.562273961388346,-0.5625312229378162
280,-0.5625246487142013,-0.5636555796767161,-0.56342153011125,-0.5624926130640929,-0.5626807369319176,-0.5622683314348177,-0.5625346478380188
281,-0.5625529842858858,-0.5636554881176976,-0.5634153582129497,-0.5624855504843508,-0.5626578156713975,-0.5622689636035774,-0.5625305554798535
282,-0.5625296589197794,-0.563669748929529,-0.5634283442948513,-0.5624868156087384,-0.5626611079023939,-0.5622753364203159,-0.5625283096591431
283,-0.5625467459268523,-0.5636688323369102,-0.5634219004207387,-0.5624795182102444,-0.5626727206781351,-0.5622678061504285,-0.5625421024742339
284,-0.5625515136561696,-0.5636401649322138,-0.5634194327814129,-0.562481738469403,-0.562657399046433,-0.5622705798144607,-0.562537793109274
285,-0.5625438478506278,-0.5636328889341793,-0.5634221523041512,-0.5624740066776799,-0.5626536914970623,-0.562269027597228,-0.5625291940886487
286,-0.5625809970928729,-0.563626268229286,-0.5634088251767281,-0.5624788967996246,-0.5626561242592703,-0.562274972886564,-0.5625243511716075
287,-0.5626128016318962,-0.5636342733025558,-0.5634189789055506,-0.5624836458828549,-0.562658831635547,-0.5622723317662869,-0.5625371890904962
288,-0.5626064884566008,-0.5636383756207229,-0.5633990068275588,-0.5624755832642351,-0.5626507708893693,-0.5622702039155845,-0.5625380509736244
289,-0.5625904239797609,-0.5636106238984941,-0.5633979767406379,-0.5624844246698173,-0.5626557512103098,-0.5622737657800245,-0.5625438117183592
290,-0.562568797158544,-0.5635895542668925,-0.5633787325525222,-0.562486949256028,-0.5626634884859902,-0.5622686956437519,-0.5625481985565052
291,-0.5625858616863119,-0.5635718030218176,-0.5633844111962067,-0.56248294022838,-0.56266618416641,-0.5622692309136103,-0.562548364175215
292,-0.5626187818515472,-0.5635645622104197,-0.5633985062845175,-0.5624852125102173,-0.5626581500629105,-0.5622701968515846,-0.5625391420518522
293,-0.5626179093328687,-0.5635811628603447,-0.5633890481306237,-0.5624956230696379,-0.5626423314459973,-0.562272775769077,-0.5625410789989712
294,-0.5625789487944489,-0.5636091937572911,-0.5633918410360974,-0.5624975827717315,-0.5626344599567116,-0.5622694108339916,-0.5625385614390086
295,-0.5625650344955909,-0.5636085900381607,-0.5633972778010125,-0.5624992453906218,-0.5626375902350742,-0.562271771151068,-0.5625480061417509
296,-0.5625755863592985,-0.5636216230408415,-0.5633868593672762,-0.5624984151556983,-0.5626410634900465,-0.5622702061477903,-0.5625504145364993
297,-0.5626018086813698,-0.5635942121074736,-0.5634200879278891,-0.5625005351124154,-0.5626417685341507,-0.5622644451772862,-0.5625445585484107
298,-0.5626060380139616,-0.5636144706788734,-0.5634087132800094,-0.5625057374175014,-0.5626484997217311,-0.5622664638266335,-0.5625396300959449
299,-0.5626007312626808,-0.5636100164230841,-0.5634043218215949,-0.5625180827094826,-0.5626476032435924,-0.5622611252719539,-0.562532573045887
300,-0.5626020695866335,-0.5635976598979439,-0.563396368626932,-0.5625198420102702,-0.5626403439565004,-0.5622549506605107,-0.5625366538522936
301,-0.5625900873994357,-0.5635687267244186,-0.5633917727360293,-0.5625254269038756,-0.5626391272995164,-0.5622559135933265,-0.562540691621698
302,-0.5625977314021039,-0.5635649415047794,-0.5633992797273699,-0.562529685787118,-0.5626332064293592,-0.5622605626946335,-0.562548693879782
303,-0.5625795744788604,-0.5635731924455325,-0.5634137274844131,-0.5625426418880198,-0.5626252394045349,-0.5622641247991106,-0.5625578709845805
304,-0.5625891384915946,-0.5635837959280592,-0.5634195584092306,-0.5625359392281819,-0.5626214340694577,-0.5622625190311165,-0.5625646490502074
305,-0.5625882933770492,-0.5635824915422186,-0.5634158872151145,-0.5625250824635716,-0.562621998723,-0.5622610985356931,-0.5625610600563403
306,-0.5625955905780781,-0.5635842305136898,-0.5634123860790565,-0.562535285054726,-0.5626212783608407,-0.5622619918007652,-0.5625620742728153
307,-0.5625975707917225,-0.5635598769431017,-0.5633893971701867,-0.562545544655943,-0.5626303731729182,-0.5622687500857259,-0.5625677487203468
308,-0.5625965214464697,-0.5636313907494168,-0.5633773954723281,-0.5625485957777012,-0.5626271858625214,-0.5622635710744045,-0.5625662550133568
309,-0.5625959141096263,-0.5635932278128081,-0.5633795900802139,-0.5625342349408139,-0.5626502843619895,-0.5622675481226834,-0.5625699694092412
310,-0.5625750875385813,-0.5636199360196024,-0.563381720333489,-0.5625461639109268,-0.5626495439698765,-0.5622654392538666,-0.5625778399168239
311,-0.562595783718773,-0.5636083585319591,-0.5633593216652223,-0.5625444367668073,-0.5626493624150524,-0.5622682686369792,-0.5625742850968859
312,-0.5626013722432733,-0.563590728584308,-0.563360616369698,-0.5625378392157874,-0.5626488861948508,-0.562265183471688,-0.5625629601646683
313,-0.5626085709826641,-0.5635780950944648,-0.563364370463323,-0.562528061118584,-0.562649307509092,-0.5622673391998536,-0.562556659948121
314,-0.562595642497133,-0.563585582109201,-0.5633708581017024,-0.5625168948572481,-0.5626568723809614,-0.5622644530173629,-0.5625514579656723
315,-0.5625713156736483,-0.5636188457112369,-0.5633717795451704,-0.5625177104874488,-0.5626657353164881,-0.5622638531432056,-0.5625527267058621
316,-0.5625704363515193,-0.5636284134183228,-0.5633400845226488,-0.5625243667313983,-0.5626679873266803,-0.5622647254741189,-0.562552596115795
317,-0.5625479650564605,-0.5636519390531302,-0.5633662142818653,-0.5625078265385446,-0.5626557799213435,-0.5622641341402546,-0.562557837853062
318,-0.5625417990833013,-0.5636264806848833,-0.5633843695873604,-0.5625161872107571,-0.5626479658936027,-0.5622611765532473,-0.5625552549724182
319,-0.5625341932049621,-0.5635954788273957,-0.5633845517206784,-0.5625116349868201,-0.5626616323153651,-0.562262680592872,-0.5625590739564127
320,-0.5625407434821477,-0.5635987516340659,-0.563358514145787,-0.5625185202869678,-0.5626525960049447,-0.5622575380891912,-0.5625667077431924
321,-0.5625218154233146,-0.5636256873069481,-0.5633238743928325,-0.5625159372526736,-0.5626417721307685,-0.5622594133956601,-0.5625665568990367
322,-0.5625136285781406,-0.5635761011795429,-0.5633211029492986,-0.5625204106944022,-0.562658323586656,-0.5622582395449787,-0.5625555658272017
323,-0.5625149003902432,-0.5635963186518144,-0.563293170195411,-0.5625064777995132,-0.5626508418288625,-0.5622604289548615,-0.5625687036122551
324,-0.5625085650739192,-0.563567228478113,-0.5633188557456799,-0.5625152807888699,-0.5626414386807526,-0.5622583967971386,-0.5625578501919272
325,-0.5625343305045805,-0.5635920665585139,-0.5633310029739199,-0.5625113899978728,-0.5626575091519491,-0.5622631712418376,-0.5625568202767058
326,-0.5625158273941815,-0.5636101000876278,-0.5633560083566221,-0.5625256460039865,-0.5626563774900653,-0.5622568913583015,-0.5625622550943574
327,-0.5624760208743709,-0.5636264655158699,-0.5633350393442617,-0.5625371427600505,-0.5626513480779779,-0.5622586346900034,-0.5625590251955959
328,-0.5624857416257235,-0.5636450302442102,-0.5633376003614992,-0.5625388030511339,-0.5626590152872787,-0.5622570680782419,-0.5625584293592106
329,-0.5625122290007429,-0.5635963312795691,-0.5633132066921598,-0.562532061989826,-0.5626693716471656,-0.5622620827637915,-0.5625508463697229
330,-0.5625115081637687,-0.5635805317200282,-0.5633241684497381,-0.5625347831446589,-0.5626699582772055,-0.562262417066592,-0.5625472658844491
331,-0.5624966657376976,-0.5635717250617281,-0.5633191404577957,-0.5625364851251757,-0.5626787463251368,-0.5622607730049581,-0.5625451015481778
332,-0.5625052710954007,-0.5635955532085899,-0.563334238485632,-0.5625243922686417,-0.5626846442802831,-0.562261141884075,-0.5625598021918354
333,-0.5625168520292306,-0.5635823430607445,-0.5633065290769065,-0.5625185899316364,-0.5626804594890158,-0.5622589938046095,-0.5625626407212633
334,-0.5624900523850334,-0.563579026439998,-0.5633167082312854,-0.562525527791817,-0.5626649099939828,-0.5622558174607054,-0.5625614129709554
335,-0.5624426519817903,-0.5636436611714712,-0.563317546511392,-0.5625309521251556,-0.5626602416166078,-0.5622536465145528,-0.5625589216754522
336,-0.5624663367471723,-0.5636404289934145,-0.5633185112248993,-0.562521191694897,-0.5626618787765817,-0.562255086484949,-0.5625570053530293
337,-0.5624583042783668,-0.5636127984022592,-0.5633304493003343,-0.5625161484893283,-0.5626576029694692,-0.5622537752097352,-0.5625588812962258
338,-0.5624356563195305,-0.5635974213148311,-0.5633397483216638,-0.5625210722908062,-0.5626636364347934,-0.562256422754725,-0.5625527381108708
339,-0.5624284303086531,-0.5635478459642776,-0.5633487049421895,-0.562515286352483,-0.5626573953287313,-0.5622543321279241,-0.5625527784556368
340,-0.5624230190820879,-0.5635559966032337,-0.5633665320454231,-0.5625262656996507,-0.5626640861268775,-0.5622538591050723,-0.5625563000378834
341,-0.5624013625514176,-0.5636084835549386,-0.5633415316114742,-0.5625225929284792,-0.5626762885057645,-0.562255693706905,-0.5625504074421181
342,-0.5624079154992176,-0.5635797764351583,-0.5633653036117213,-0.5625313400981472,-0.5626697711821653,-0.5622541952420843,-0.5625521669668424
343,-0.562411410004627,-0.5635645134366016,-0.5633533840442274,-0.5625503728221083,-0.562676940778349,-0.5622552510560199,-0.5625532514305823
344,-0.5624132855916485,-0.5635754832268544,-0.5633614183563297,-0.5625471136546757,-0.5626861294754568,-0.5622559730466632,-0.5625513745609023
345,-0.5624305386969138,-0.5635972864405745,-0.5633317661748771,-0.5625586915239513,-0.5626908086292983,-0.5622471808170615,-0.5625491351996728
346,-0.5624600832135781,-0.5635874004747359,-0.5633277917428902,-0.5625699566810811,-0.5626810905871373,-0.5622441568551058,-0.5625459377316672
347,-0.5624496404831899,-0.5636142939965685,-0.5633400670580864,-0.5625701601110261,-0.5626843732561595,-0.5622368352599725,-0.5625466365048806
348,-0.5624613739887363,-0.5635914934757026,-0.5633594100408231,-0.5625849798291366,-0.5626981444553336,-0.5622369430738254,-0.5625420099300728
349,-0.5624453098892672,-0.5636012579901953,-0.5633490327237334,-0.5625832293122313,-0.5627112845063056,-0.5622288068008742,-0.5625461254378188
350,-0.5624268881633158,-0.5635976331168159,-0.5633413413939939,-0.5625836324415945,-0.5627191427667899,-0.5622273750284119,-0.5625498328051224
351,-0.5624213177164513,-0.5635989716389311,-0.5633134025868416,-0.5625974934536935,-0.5627237398632188,-0.5622276001535096,-0.5625470786022063
352,-0.5623958943767857,-0.5636742337344948,-0.5632881182632671,-0.5626139959982791,-0.5627059581993937,-0.5622246559576402,-0.5625434415915738
353,-0.5623808211616849,-0.5636478229286467,-0.5632993001953467,-0.562600237400317,-0.5627025725469036,-0.5622270049814571,-0.5625410362591602
354,-0.5623878765981672,-0.5636530493072376,-0.5632981238429181,-0.5626052472267099,-0.5626894306031457,-0.5622238548920723,-0.5625380297011252
355,-0.562366578748709,-0.5636904503651284,-0.5632900369551077,-0.5626140007728087,-0.5627030939614263,-0.562226554802967,-0.5625433620232434
356,-0.5623700119306754,-0.5636292252169048,-0.5633017577306314,-0.5626187146806549,-0.5627049363182136,-0.5622242991009844,-0.562541103970901
357,-0.5623757332654923,-0.5636241477670101,-0.5632981647498387,-0.5626149023097641,-0.5627040441391304,-0.562220720706611,-0.5625450090490328
358,-0.5623735938889967,-0.563613043898635,-0.5632915052099441,-0.5626103582829891,-0.5626990200337181,-0.562219480586129,-0.5625479173650995
359,-0.5623475011582281,-0.5636294222914633,-0.5632780503758192,-0.5626201532667854,-0.5627003434606248,-0.5622217876151355,-0.5625446794380102
360,-0.5623721811013257,-0.5636341287070137,-0.563269531611465,-0.5626318131215297,-0.5626930271677009,-0.5622219654842852,-0.562542182607174
361,-0.5623754341944621,-0.5636359471041406,-0.5632736912020745,-0.562642564638071,-0.5626776298843599,-0.5622186905658674,-0.5625451925856023
362,-0.5624131717591576,-0.5636257162018857,-0.5632517049188723,-0.5626345413908805,-0.5626933176401456,-0.562222199782033,-0.5625463989515385
363,-0.5624276589497816,-0.5636356392238261,-0.5632911874265967,-0.5626404162943419,-0.5626867882680755,-0.5622222034824792,-0.5625496672901795
364,-0.5624183678480604,-0.5636557500139697,-0.5633087553169444,-0.562642988646478,-0.5626989003796443,-0.5622200219714082,-0.5625470886482957
365,-0.5624244507441274,-0.5636343891843187,-0.5633126479958478,-0.5626471757228098,-0.5626921753880181,-0.5622156970045221,-0.5625485640117823
366,-0.5624436275922429,-0.5635969844377066,-0.5633050739956097,-0.5626434087110346,-0.5627170460984603,-0.5622121566960423,-0.5625446919590266
367,-0.5624183184456146,-0.5635923561870118,-0.563352888431819,-0.5626372816397706,-0.5627053538450264,-0.562211822164108,-0.5625543518266518
368,-0.5624384636383915,-0.5635912311204515,-0.5633220672917714,-0.5626309513782919,-0.5627167119558176,-0.5622106571508798,-0.5625456735940337
369,-0.5624598029326954,-0.5635718250737732,-0.5633410376498739,-0.562654659039008,-0.5627264170682326,-0.5622169191353527,-0.5625494882539175
370,-0.5624613621667854,-0.5635756142060735,-0.5633236146301196,-0.5626550158605922,-0.5627261015641953,-0.5622043684484108,-0.5625445827522813
371,-0.5624575405639433,-0.5635209409608954,-0.563329688669548,-0.5626236220850699,-0.5627152240798524,-0.5622126003595072,-0.5625454659777299
372,-0.5624825144364897,-0.5635622019573376,-0.5633031810604805,-0.5626346617564388,-0.5627216660665417,-0.5622127378583295,-0.5625415357849378
373,-0.5624957717829092,-0.5635547341067819,-0.5633454936064667,-0.5626231721244892,-0.5627212585634578,-0.5622080200438012,-0.5625453345213566
374,-0.5624926997402694,-0.5635406840394847,-0.5633295292456117,-0.5626018554771038,-0.5627165916433591,-0.5622080480395346,-0.5625460349382297
375,-0.5624952613974665,-0.5635436567673276,-0.5633411266210333,-0.5626062752408583,-0.5627167374558608,-0.5622146537799828,-0.5625454052559272
376,-0.5624984360389297,-0.5635454842831501,-0.563327597073139,-0.5625980406631435,-0.5627244529500794,-0.5622274003483697,-0.5625479747733502
377,-0.5624929369733322,-0.5635554011878113,-0.5633552180533107,-0.5626092532440389,-0.5627224324212254,-0.5622286831093902,-0.5625487555893769
378,-0.5624787343521723,-0.5635905571384562,-0.5633735153521257,-0.5626166767422691,-0.562717531338257,-0.5622293967304202,-0.5625460252322982
379,-0.5624775665446378,-0.5636192550452389,-0.5633621776549128,-0.5626043442459556,-0.562711711615329,-0.5622249767774272,-0.562546450164776
380,-0.5624629303237174,-0.5636611164677487,-0.5633560620732917,-0.5625919660938555,-0.5627182078883577,-0.5622249683208149,-0.5625481090211065
381,-0.5624863042674328,-0.563624761443053,-0.563350954066842,-0.5625704341870812,-0.5627283604965937,-0.5622287122469494,-0.5625450562071096
382,-0.5624909170600294,-0.5636509127915211,-0.5633324207221974,-0.5625676813863213,-0.5627286938655511,-0.562224642176134,-0.5625427954719838
383,-0.5625106382730896,-0.5636537240451126,-0.5633206967481987,-0.5625625582985854,-0.5627250794521083,-0.5622293625258019,-0.562540863849409
384,-0.5624971468217046,-0.5636578973024328,-0.5633318398753471,-0.5625592084770938,-0.5627344384298754,-0.5622273279386835,-0.5625404640697614
385,-0.5624955198488482,-0.5636849537967462,-0.5633371744893573,-0.5625512448282021,-0.5627095465728578,-0.5622258076865817,-0.562542453257673
386,-0.5624994503201617,-0.5636683536339858,-0.5633339410442095,-0.5625682558541509,-0.5627210759744675,-0.562232242774719,-0.5625431919119614
387,-0.562478918561002,-0.5636588904929315,-0.5633281545533004,-0.5625696938377509,-0.562703188488075,-0.5622331370443631,-0.562545679687863
388,-0.562472051753951,-0.5636681211302942,-0.5633398064705717,-0.5625548351947457,-0.5627093588644899,-0.5622238348834832,-0.5625490027468205
389,-0.5624800220981985,-0.5636519097894284,-0.5633571159571559,-0.5625449536239957,-0.5627122594720005,-0.562222613823565,-0.5625414665704683
390,-0.5624741662846029,-0.5636150945109004,-0.5633606328721219,-0.5625174399134685,-0.5627110913785276,-0.5622278845002403,-0.5625413569050116
391,-0.5624673731534148,-0.5635764137129068,-0.5633750034209396,-0.5625361366374677,-0.562715451652686,-0.5622302965757007,-0.5625416792559527
392,-0.5624901630612117,-0.5635923636326682,-0.5633713541107568,-0.5625520176781732,-0.5627157626992666,-0.5622333294470091,-0.5625407542557223
393,-0.5624763956678337,-0.5635875147671388,-0.5633637858802925,-0.5625592921566603,-0.5627046834851145,-0.5622418197586102,-0.562538494054017
394,-0.5624633459880471,-0.5636028100060354,-0.5633838730775304,-0.5625481395841896,-0.562714803376786,-0.5622403121824716,-0.5625400001550909
395,-0.5625042448369916,-0.5636530458017583,-0.5633946747105848,-0.5625510843836803,-0.5627150164496831,-0.5622344842966351,-0.5625297278233884
396,-0.5625178793708266,-0.5636318425271392,-0.5633979922138395,-0.5625554552785813,-0.5627139524937198,-0.5622465595542837,-0.562526067777973
397,-0.5624850926014442,-0.5636317742114884,-0.5634158964134139,-0.5625617445750863,-0.5627103733138097,-0.5622525360005288,-0.5625270739593929
398,-0.5624868943043835,-0.5636251300176053,-0.563374805980494,-0.5625587274139041,-0.5627098541461081,-0.5622525680841347,-0.5625244605272417
399,-0.562488238417642,-0.5636030925928986,-0.5634055257364651,-0.5625555602447957,-0.5626946143645746,-0.5622530086731584,-0.5625187751855342
400,-0.5624783261875574,-0.56358488386468,-0.5634236742410291,-0.5625546372001344,-0.5627085900840794,-0.5622548622533562,-0.5625216225263592
401,-0.5624779654184513,-0.5636023186887985,-0.5634372789703931,-0.5625440251147353,-0.5626979128533881,-0.5622488214121847,-0.562519371374698
402,-0.5624987109311541,-0.5635739014375654,-0.5634313644436035,-0.5625588908108462,-0.5626923826925305,-0.5622407818083456,-0.5625229267290235
403,-0.5624860602762425,-0.5635730311727952,-0.5634284804877435,-0.5625508377941927,-0.5626983496989492,-0.5622443073427336,-0.5625276378981972
404,-0.5625006473568137,-0.5635940676290643,-0.5634167619536391,-0.5625531112039168,-0.5626986809709736,-0.5622439052159934,-0.5625248790068685
405,-0.5625160223562513,-0.5635785004254298,-0.5634273381569945,-0.5625384723259409,-0.5626956260800977,-0.5622466491436315,-0.5625255360964788
406,-0.5625435490561425,-0.563554332849446,-0.56346125920591,-0.5625394431993094,-0.5626872429282168,-0.562246171322681,-0.5625346050595974
407,-0.5625419206865558,-0.5635839777785984,-0.5634546149669654,-0.5625356003955454,-0.562673792033683,-0.5622544244262943,-0.5625401059905989
408,-0.5625341050257104,-0.5636016342804089,-0.5634510999934157,-0.5625325800103004,-0.5626749287823555,-0.5622456163816218,-0.5625321310988403
409,-0.5625080921945873,-0.5636215253564878,-0.5634250855671243,-0.5625284737376558,-0.5626663126540968,-0.562244052152234,-0.5625293742255489
410,-0.562492310794723,-0.5635886714115186,-0.5634063216164772,-0.562501592466046,-0.5626558201417863,-0.5622472564914079,-0.5625394079669951
411,-0.5624813041120853,-0.5635815800854055,-0.5633879465133402,-0.5624950661374766,-0.5626612335308215,-0.5622461786969752,-0.5625400961401629
412,-0.5624847748350705,-0.563591237062721,-0.5633816749921648,-0.5624962255974333,-0.5626712488005673,-0.5622474441288523,-0.5625410164560948
413,-0.5624902385422511,-0.5635689979687938,-0.5633950491080393,-0.5625092305894032,-0.5626576301149783,-0.5622452818497377,-0.5625342710673892
414,-0.5625004959743848,-0.5635696124933993,-0.5634230283607637,-0.5625081466470541,-0.5626476896886585,-0.5622481965142078,-0.5625300940839604
415,-0.5624890335954916,-0.5635902313738225,-0.563375511384787,-0.5625064781351139,-0.5626278540891285,-0.5622507344477067,-0.5625367007305693
416,-0.5624907990221025,-0.5635832341434658,-0.5633793814787239,-0.5624889743874693,-0.5626589790276701,-0.5622482739353132,-0.5625469846854577
417,-0.5624740118359532,-0.5635954237389948,-0.5633979636718072,-0.5624948319807506,-0.5626524038465848,-0.5622473467451178,-0.5625463765986934
418,-0.562477846523428,-0.5636041358864572,-0.5633684646475998,-0.5625039085980986,-0.5626456672637812,-0.5622537681207073,-0.5625523111302277
419,-0.5624973158476707,-0.5635972687073525,-0.5633715988353213,-0.5625172823620007,-0.5626394722272059,-0.5622524951031549,-0.5625611855169029
420,-0.5625146563114929,-0.5636185450472934,-0.56337306709945,-0.562510137106434,-0.5626287295039397,-0.5622710587810993,-0.5625597863507737
421,-0.5625243835461972,-0.5636242475669053,-0.5633807318253956,-0.5625073949237562,-0.5626151188133133,-0.5622823624661097,-0.5625651421584846
422,-0.5625275558578913,-0.5636340367219909,-0.5633810424436625,-0.5625073852436806,-0.5626217162905609,-0.5622792656138637,-0.5625669343004683
423,-0.5625207595024516,-0.5636121178178769,-0.5634011037625468,-0.5625072706719746,-0.5626250371880005,-0.5622802692304676,-0.5625604596160341
424,-0.562493714860119,-0.5635984748800079,-0.5634025508628902,-0.5624938191231328,-0.5626314820235717,-0.562277188950273,-0.5625610082559774
425,-0.562501048247156,-0.563570943991043,-0.5634153529537591,-0.5625064731935553,-0.5626538574219184,-0.5622800427329364,-0.5625531883722762
426,-0.5624908296911815,-0.5635461598172832,-0.5633754602576253,-0.5625114808464567,-0.5626491167136353,-0.5622802353310337,-0.5625502234449994
427,-0.5625015988340447,-0.5635319689101314,-0.5633751538721818,-0.5625130711704701,-0.5626584557503933,-0.5622858351861051,-0.5625485131834042
428,-0.5624723468281604,-0.5635531290353291,-0.5633701968321013,-0.5625146821597827,-0.5626711424293,-0.5622836281095082,-0.5625469295872526
429,-0.5624729827952237,-0.5635675357652963,-0.5633692583620187,-0.5625087312075707,-0.5626732884654555,-0.5622821577486411,-0.5625478712646955
430,-0.5624695827435792,-0.5635530707022822,-0.5633729135181275,-0.5625248057420124,-0.5626772337441209,-0.5622690539916897,-0.5625457056747771
431,-0.562453896339264,-0.563573986728572,-0.563389870667348,-0.5625297204294932,-0.56270345530802,-0.5622767171775815,-0.5625389369048114
432,-0.5624718920002374,-0.5635847362570499,-0.5633637250006869,-0.5625171655114868,-0.5626956199845898,-0.5622756296155699,-0.56254463186635
433,-0.5624757650842367,-0.5635821482953538,-0.5633842249801064,-0.5625345436406608,-0.5626844900754752,-0.5622794282285591,-0.5625422078612675
434,-0.5624831890527919,-0.563571812354457,-0.5634183179322428,-0.5625474385844044,-0.5626805990124726,-0.5622790487873511,-0.5625445963364011
435,-0.5625062906844276,-0.5636167261082966,-0.563416874747795,-0.5625472670300653,-0.5626957143923338,-0.5622783532573757,-0.5625505448248642
436,-0.5624962369174037,-0.5635469194167939,-0.5634225723087513,-0.5625529461883534,-0.5626970523005481,-0.5622679100893836,-0.562550764834274
437,-0.5625044077821028,-0.563562584481289,-0.5634089315542121,-0.5625361374617661,-0.5627064235573485,-0.5622739136378762,-0.562552895925279
438,-0.5624864304274252,-0.5636148905023458,-0.563401144903523,-0.5625375547375565,-0.5627167695260316,-0.5622565431749005,-0.5625468914676127
439,-0.5624870741117952,-0.563602137842428,-0.5633898506650217,-0.562549052336134,-0.5627008106308584,-0.5622443937265735,-0.5625485683863554
440,-0.5624932990036542,-0.5636077805442702,-0.5634103856566081,-0.5625496794516279,-0.5627175439217492,-0.5622472118708193,-0.562548618466537
441,-0.5625081078425308,-0.5636127081267078,-0.5634202087175109,-0.5625688677358178,-0.5627271683963888,-0.5622510515777306,-0.5625466796210155
442,-0.5625066734301319,-0.5636113675750754,-0.5634189220768602,-0.5625653120964007,-0.5627154910550938,-0.5622454024236951,-0.5625450674452669
443,-0.5625024505457136,-0.5636127503385201,-0.5634065995621786,-0.5625709531852578,-0.5627283139403145,-0.5622433044631645,-0.562555421607859
444,-0.5625052794904126,-0.5635826475994238,-0.5633817265904384,-0.5625658273273463,-0.5627021904672502,-0.5622422788293371,-0.5625528957485845
445,-0.5624946433513479,-0.5636179907733231,-0.5634000788683324,-0.5625642528019945,-0.5626961031747084,-0.5622373042617903,-0.5625562228413575
446,-0.562472811493799,-0.5636054485771146,-0.5633727662430768,-0.5625740148921703,-0.5626956758064213,-0.5622464257865334,-0.5625462932840037
447,-0.562476786841941,-0.5636102678165092,-0.5633867007545021,-0.5625614686724952,-0.5627002043492153,-0.5622407576773103,-0.5625483496887087
448,-0.5624894234671062,-0.5636221036018328,-0.5633769510072496,-0.5625522909769826,-0.5627190210245563,-0.5622367728375703,-0.5625538330415947
449,-0.5624918209270534,-0.5636114720718489,-0.5633663373874215,-0.562566549602846,-0.5627274206874293,-0.5622214196785965,-0.562549257752085
450,-0.5625092413309891,-0.5636271873499897,-0.5633755862555385,-0.5625471534611334,-0.5627332817185201,-0.5622223378880696,-0.5625487938521522
451,-0.5625438083807909,-0.5636220405419348,-0.5633942242700033,-0.5625345106580087,-0.5627114105919823,-0.5622232425016687,-0.56254230896437
452,-0.5625279515783247,-0.5636265567695798,-0.5634057086549388,-0.562536946581637,-0.5627093956987987,-0.5622328676380375,-0.5625453274070652
453,-0.562504735826033,-0.5636344857494638,-0.5634114072869267,-0.5625369064796739,-0.5626883943685892,-0.56222719528481,-0.562546846220464
454,-0.5624918740194416,-0.5636352661443553,-0.5634269434087064,-0.5625356789175483,-0.5626784151719053,-0.5622255688692409,-0.5625502159263424
455,-0.5625022832108822,-0.5635818876041243,-0.5634056851204268,-0.562539426503491,-0.5626608756643826,-0.562226449856859,-0.5625459475594667
456,-0.5625099754079633,-0.5635708044340899,-0.5634134919229983,-0.5625325595039697,-0.5626609528873716,-0.562230207804013,-0.5625506762053116
457,-0.5625107048521103,-0.5635959891922067,-0.5634146006474716,-0.5625345609311209,-0.5626564632277175,-0.5622231288916223,-0.5625559906932994
458,-0.5625140430177894,-0.5636212802651833,-0.5634103099905192,-0.562541457897992,-0.562655179563771,-0.562225087322867,-0.5625583339529541
459,-0.5625015923551728,-0.5636198722775366,-0.5634027068233745,-0.5625383714192119,-0.5626606574187373,-0.5622240195887623,-0.5625619219249154
460,-0.5625211925950868,-0.5636210270496883,-0.563402680260134,-0.562530366338156,-0.5626561665354731,-0.5622277212430276,-0.5625724596962381
461,-0.56252090905663,-0.5636351685378447,-0.5634188529523033,-0.5625264018167341,-0.56265983123726,-0.5622324925083986,-0.5625697603383717
462,-0.5625300535015467,-0.5636282125958698,-0.5634582767288976,-0.5625435312375443,-0.5626574012772239,-0.5622256462921618,-0.5625722977910025
463,-0.5625246649117845,-0.5636065573665388,-0.5634887003864509,-0.5625448220382674,-0.5626599367604479,-0.5622275629605752,-0.5625717295184577
464,-0.562549880035453,-0.5636206015652002,-0.563515575048498,-0.5625618874541534,-0.5626615591831731,-0.5622286221568825,-0.5625637361369551
465,-0.5625259730395421,-0.5636020760300648,-0.5635260573827926,-0.5625465267922195,-0.5626556646245833,-0.5622296753915139,-0.5625603053195251
466,-0.5625260638555136,-0.5636214142348515,-0.5635375666694845,-0.562542742889214,-0.5626608281359401,-0.5622336136073522,-0.5625606508863805
467,-0.5625409719245018,-0.5636439312507197,-0.5635113733949938,-0.5625468953615609,-0.562655863901031,-0.5622293239408496,-0.5625580629760845
468,-0.5625289808634917,-0.5636376901499226,-0.5635068440793389,-0.5625474852315414,-0.5626447776269726,-0.5622329542083891,-0.5625585818984229
469,-0.5625448788972508,-0.5636132456501483,-0.5635404521752388,-0.562543805395856,-0.5626578769942303,-0.562227318692961,-0.5625572019648263
470,-0.5625412842499149,-0.5636136719707117,-0.5635071484036338,-0.562546151897019,-0.5626625128851561,-0.5622252108046781,-0.5625525410953626
471,-0.5625361999200865,-0.5636354679065871,-0.5635119578751688,-0.5625473817658719,-0.5626630252518948,-0.5622213329812642,-0.562553507750194
472,-0.5625381490501336,-0.5636326125381773,-0.563487559216173,-0.5625440118755307,-0.5626647851488654,-0.5622175657552845,-0.562554514214301
473,-0.5625292869877834,-0.5636792593803928,-0.563496911573766,-0.5625370990826104,-0.5626481444449326,-0.5622203919432052,-0.5625592203079421
474,-0.5625377612746012,-0.5636961786610446,-0.5635036101499149,-0.5625103218102477,-0.5626456916762634,-0.5622279727498366,-0.5625561798283831
475,-0.5625388627741446,-0.5636705680796501,-0.5634922612443094,-0.5625189586410436,-0.562646460296902,-0.5622206257655605,-0.5625645598747752
476,-0.5625464227222317,-0.5637059420756295,-0.5634712714853725,-0.562533135672186,-0.5626610597002943,-0.5622244366586581,-0.5625558564032547
477,-0.5625434717975126,-0.5637112453574736,-0.563439674834459,-0.5625471056830889,-0.5626627642313212,-0.562221358927864,-0.562553946158195
478,-0.5625307692927386,-0.5636612523835354,-0.5634181827731586,-0.5625570630941042,-0.5626554769051596,-0.5622321723391801,-0.5625454064574799
479,-0.5625054307638255,-0.5636876525087718,-0.5634046962153393,-0.5625638681726539,-0.5626515307936004,-0.5622410329710216,-0.5625424571624078
480,-0.5625326896935425,-0.5636847742745797,-0.5633928311254778,-0.5625716343336455,-0.5626677914021168,-0.5622417171370148,-0.5625458140491123
481,-0.5625139819266053,-0.563667524865875,-0.563427665828034,-0.5625714710516881,-0.5626640532710617,-0.5622410621448478,-0.5625385349702344
482,-0.5625142712276887,-0.5636437644585758,-0.5634100728357386,-0.5625738166078689,-0.5626679366843439,-0.5622361508858746,-0.5625326156489495
483,-0.5625232132172512,-0.5636325326255853,-0.5634245623197305,-0.5625656719143214,-0.5626663655765471,-0.5622366149594346,-0.5625309976347905
484,-0.5625160573556776,-0.5636504720146309,-0.5634045892260624,-0.562584132788903,-0.5626653028780245,-0.5622354302873726,-0.5625245070723681
485,-0.5625432685968779,-0.563624400892252,-0.5634416658719478,-0.5625792422273227,-0.562664475988907,-0.5622434408611969,-0.5625234265150492
486,-0.5625143080078162,-0.563635555027726,-0.5634023446514214,-0.5625761293771098,-0.562666387132904,-0.5622417278865806,-0.5625196203959563
487,-0.5624956633045017,-0.5636158824887701,-0.5634458345158931,-0.5625827645465786,-0.5626662017820798,-0.5622462903006287,-0.5625194788178712
488,-0.5625221576486649,-0.5636170104611186,-0.5634342894633659,-0.562574547218615,-0.5626687779923731,-0.5622434540431889,-0.5625259416639296
489,-0.5625326540371755,-0.5635896664753048,-0.5634249553907311,-0.5625840941288247,-0.5626640940052058,-0.56224079743134,-0.562522165852814
490,-0.5625206511413775,-0.5636246688854293,-0.5634383164750311,-0.5625914009048367,-0.562640830855158,-0.5622344946158534,-0.5625053455452584
491,-0.5625417134619592,-0.5636372871317842,-0.5634165242099392,-0.562598962071025,-0.5626361008878479,-0.5622366095090242,-0.5625035077041826
492,-0.5625537565233434,-0.5636409317907564,-0.5634115538508855,-0.5626356594079964,-0.5626560811135949,-0.5622355649807644,-0.5625047229627474
493,-0.5625840529112172,-0.5636474549346387,-0.5634269446927002,-0.5626441353844972,-0.5626609841491422,-0.5622348717547767,-0.562503115848044
494,-0.5625803294351064,-0.563638751811283,-0.5634066157437388,-0.5626288498009381,-0.5626628237791346,-0.5622234130252225,-0.5625027301350285
495,-0.5625795696950163,-0.5636270356439712,-0.5634110494492004,-0.5626014321096923,-0.5626492658331177,-0.5622252654081875,-0.5625021882536942
496,-0.5625627373064328,-0.5636305554749226,-0.563450230352008,-0.5626110188509502,-0.5626582939846418,-0.5622194978023735,-0.5625023330676219
497,-0.5625793072648457,-0.5636007007766154,-0.5634705025144259,-0.562634216777649,-0.5626554868998739,-0.562220043071321,-0.5625042013493158
498,-0.5625664510221943,-0.5635751848152976,-0.563446167614621,-0.5626329106666276,-0.5626540658119652,-0.5622188711183908,-0.5625030084560573
499,-0.5625551894741266,-0.5636087355830777,-0.5634253655683031,-0.5626154106191239,-0.5626331637522083,-0.5622268772135739,-0.5625034548705149
500,-0.5625627684465103,-0.5636258856635855,-0.563454575590861,-0.5626288210264426,-0.5626397173152072,-0.562228763948533,-0.5625039655645366
501,-0.5625363859269146,-0.5636431976313822,-0.5634525172412634,-0.5626333436810612,-0.5626564459064645,-0.5622485959943824,-0.5625234783254864
502,-0.5625281667068881,-0.5636303947867611,-0.5635088542929712,-0.5626376588559979,-0.5626533133129393,-0.5622616735364118,-0.5625042659341556
503,-0.5625136168661422,-0.5636095215401129,-0.5634723055209399,-0.5626682226002689,-0.5626466400522232,-0.5622484811544088,-0.5625052292337561
504,-0.5624693552185536,-0.563579116460667,-0.5634746288969977,-0.562661041874658,-0.562649678231142,-0.5622456235322993,-0.5625071992439652
505,-0.5624810514851855,-0.5635971905933032,-0.56345297945776,-0.5626437948594727,-0.5626555352125766,-0.5622413618706267,-0.562494815051608
506,-0.5624676820875192,-0.5635861268036758,-0.5634335608089914,-0.5626148005466383,-0.5626589321974573,-0.5622312649193523,-0.5624868085456183
507,-0.5624907256173013,-0.563618577533599,-0.5634237099139349,-0.5625995727410739,-0.5626562787198299,-0.5622347015924203,-0.5624915798684911
508,-0.5625326254351992,-0.563598027037054,-0.5633868206921859,-0.5626018982527577,-0.5626490730261039,-0.5622311022059112,-0.5624895026284065
509,-0.562521223487073,-0.5635982364451007,-0.5633936133848085,-0.5625986168757956,-0.5626512500171232,-0.5622179835289253,-0.5624819522373071
510,-0.5625532538028729,-0.5635810715755744,-0.5634223126420218,-0.5626034019948792,-0.5626430867685208,-0.5622058270006164,-0.5624843164527372
511,-0.5625313992667604,-0.5635516186715266,-0.5633966588941758,-0.5625914703516394,-0.5626458458338235,-0.5622045483955953,-0.5624960024947238
512,-0.562506893072565,-0.5635198438227748,-0.5634066228653329,-0.562591955103887,-0.5626523480966066,-0.5622010836892802,-0.5624971133116262
513,-0.5624789180286927,-0.5635307216235353,-0.5634264798713411,-0.5625980480691659,-0.5626576233783981,-0.5622101521035375,-0.5625037369657983
514,-0.5624961697907302,-0.5635301548752955,-0.5634232202043277,-0.5625850599686546,-0.5626704584923192,-0.5622086959317563,-0.5624988485691911
515,-0.5624894591042284,-0.5635502325951026,-0.5633972141704267,-0.5625842546431205,-0.5626826896626628,-0.5622020929303283,-0.5625094448684635
516,-0.5625240798368614,-0.5635685895312073,-0.5633754239419452,-0.5625576322141058,-0.5626865002651436,-0.56220516119468,-0.5624986494318932
517,-0.5625100757235956,-0.5635421466425868,-0.5633655525790978,-0.5625660544456768,-0.562687221613686,-0.5622064415057274,-0.5625024547953452
518,-0.5625216257140798,-0.5635645976821457,-0.5633703336575202,-0.5625398929027795,-0.5626842257359496,-0.5621991940903195,-0.5625021641000203
519,-0.562518994619213,-0.5635907019278389,-0.5633635925187368,-0.5625231217875071,-0.5626983986303702,-0.562202042802064,-0.5625043080216638
520,-0.5625255700054813,-0.5635633000977204,-0.563381700290506,-0.5625162278257883,-0.5627024899705791,-0.562203146422348,-0.5625133956044287
521,-0.5625209026242771,-0.5635780346884719,-0.5634048341386229,-0.5625093869647286,-0.562700856102723,-0.562207329415007,-0.5625110656258899
522,-0.5625252234085159,-0.5635701134025248,-0.5634160125693872,-0.5625006524713672,-0.562697962214746,-0.562211709626454,-0.5625098996815062
523,-0.5625237872249472,-0.5635304554405158,-0.5634208373167809,-0.5624790075723182,-0.562694969475476,-0.562216418552387,-0.5625137525725206
524,-0.5625264110434283,-0.5635294426840212,-0.5634022876949898,-0.5624750646274821,-0.5627052109581439,-0.5622130571520849,-0.5625091253949925
525,-0.5625212848328149,-0.5635565999601617,-0.5633916165907391,-0.5624866875009843,-0.5626974808985451,-0.5622162752139974,-0.5625182899219119
526,-0.5625115425021248,-0.5635488019079685,-0.5633650862150194,-0.5625169992025003,-0.5626897878001188,-0.5622178830353509,-0.5625008490786719
527,-0.5625459075882937,-0.5635534587387905,-0.5633795808161471,-0.5625191067902723,-0.5626890465254752,-0.562220684896335,-0.5625037300604391
528,-0.562494696563597,-0.5635457265492256,-0.5633651324531032,-0.5625101838567372,-0.562688970447547,-0.5622156972404222,-0.5625102577496782
529,-0.5624896896602676,-0.5635235595335997,-0.5633447593722469,-0.5625019123608869,-0.5626912490896443,-0.5622263688579694,-0.5625256316053688
530,-0.5624911440743722,-0.563509273373961,-0.5633515871567061,-0.5625096915885818,-0.562697273440477,-0.5622364223281111,-0.5625246502744535
531,-0.5624875915970465,-0.5634798400342425,-0.5633312779687268,-0.5625116524672431,-0.5626993449205526,-0.5622351076529867,-0.5625212361654791
532,-0.5624787656080552,-0.5634484495507097,-0.5633079889395574,-0.5624958783536088,-0.5626932646893158,-0.5622251313754907,-0.5625108034519626
533,-0.5624726921627907,-0.5634499476704128,-0.5632837247149751,-0.5624974714073596,-0.5626981124213084,-0.562216355521872,-0.5625256751076693
534,-0.562467070556464,-0.5634807848359257,-0.5632977410590431,-0.5624989624101856,-0.562685124494501,-0.5622147847656157,-0.5625219985545793
535,-0.5624695700274265,-0.5634902910331077,-0.563287384072796,-0.5624973034938457,-0.5626834699532526,-0.5622121491789114,-0.562510637322094
536,-0.5625114371270633,-0.5634936316754593,-0.563287258884852,-0.5624908634317872,-0.5626747811082243,-0.5622167129398747,-0.5625171908490534
537,-0.5625239890117064,-0.5634991723629434,-0.5633008595708098,-0.5624729442106664,-0.5626742143345737,-0.5622153072050878,-0.5625303832894392
538,-0.5624937945290759,-0.563470953748591,-0.5632894975557763,-0.562460353546413,-0.5626617446496737,-0.5622170226197922,-0.5625299267160416
539,-0.56246725814042,-0.5635070307387209,-0.5633025397108724,-0.562481108203267,-0.5626591416651363,-0.5622215074724662,-0.5625372429941949
540,-0.5624952419723418,-0.56348468099035,-0.563276372497788,-0.5624844448229257,-0.562660958917045,-0.5622338915991256,-0.5625338883938297
541,-0.5624912176956905,-0.5635605751634678,-0.5632871408309464,-0.5624953497114671,-0.5626650528000179,-0.5622375083097613,-0.5625240676677223
542,-0.5624845578580793,-0.5635430015710752,-0.5633111651820142,-0.562490699119656,-0.5626562500610619,-0.5622349951635025,-0.5625083401258643
543,-0.5624704921677867,-0.5635365443158515,-0.5633173823583709,-0.5624935051314431,-0.5626439893068013,-0.5622385300853248,-0.5625039032891003
544,-0.5624788402794089,-0.5635685798338775,-0.5633166161299153,-0.5624993704766019,-0.5626402394892339,-0.5622388701652917,-0.5625222354140469
545,-0.5624533991473826,-0.5635816887310102,-0.5633070173606495,-0.5624992557668743,-0.5626334029217034,-0.5622404416127008,-0.5625283766460102
546,-0.5624545872232184,-0.5635608688769557,-0.563319101048622,-0.5624836464297891,-0.5626331004408442,-0.5622446452852607,-0.5625279790813617
547,-0.5624626176263023,-0.5635336559303611,-0.5633068185730165,-0.5624942654060642,-0.5626402044566966,-0.5622409125971285,-0.5625314313894247
548,-0.5624458695741699,-0.5635021892564747,-0.5633011982290119,-0.5624983796902627,-0.562633909222116,-0.5622358752504673,-0.5625315954157872
549,-0.5624573819062152,-0.563504604267741,-0.5633091723316598,-0.5625119052339337,-0.5626497600390656,-0.5622306619926227,-0.5625226514408976
550,-0.5624535946039023,-0.5634924177277049,-0.5632844292404616,-0.5625166854727037,-0.5626677381610766,-0.5622358113393671,-0.5625262013453312
551,-0.5624615161663108,-0.5635464618150492,-0.5632793477436561,-0.5625254895256265,-0.5626747093585567,-0.562234927869893,-0.5625328616390265
552,-0.562467927770379,-0.5635418779720837,-0.5632865773791187,-0.5625296359744363,-0.562667585157839,-0.5622308637842743,-0.5625397717622042
553,-0.562480747653877,-0.5635369768154305,-0.5632873697404263,-0.5625524012848327,-0.562675376044513,-0.5622224401994346,-0.5625461394603926
554,-0.5624728606856851,-0.5635238606499725,-0.5633094282547282,-0.5625633909146083,-0.5626670365598442,-0.5622284265692721,-0.5625591534501677
555,-0.5624150489792588,-0.5635541428456307,-0.5633086318412638,-0.5625654508539569,-0.5626523086023318,-0.5622377505366047,-0.5625517584831448
556,-0.5624532387659122,-0.5635334028126573,-0.5633107679350764,-0.5625651687049406,-0.5626554365342777,-0.5622411018160134,-0.56256003045126
557,-0.5624605643790828,-0.563561579427589,-0.563306099510665,-0.562544937197109,-0.5626587272523877,-0.5622432046680702,-0.5625653066593735
558,-0.5624545181710215,-0.5635352990761404,-0.5633372521652009,-0.5625433517478456,-0.5626643894257742,-0.5622381960941188,-0.5625700648143928
559,-0.5624125571774564,-0.5635539374209941,-0.5633403546026745,-0.562562617578435,-0.5626681588199799,-0.562238814351563,-0.5625599814179016
560,-0.5624372792114707,-0.5635498798368983,-0.5633444397049944,-0.5625792050134236,-0.5626734776777735,-0.5622314021285724,-0.5625672514228559
561,-0.5624397115625256,-0.5635504725975043,-0.5633713658274125,-0.5625742785205016,-0.5626703152254425,-0.562233024528619,-0.5625637217516588
562,-0.5624349832829748,-0.563545393412336,-0.5633773639230187,-0.5625801826209735,-0.5626729938008512,-0.5622351248294001,-0.5625512870660018
563,-0.5624302849960714,-0.5635378632005664,-0.563365429008837,-0.5625746587293398,-0.5626728179547237,-0.5622240989391223,-0.5625635999291755
564,-0.5624583314280315,-0.5635080484166206,-0.5633467101309827,-0.5625607746963133,-0.5626707402360916,-0.5622201323644176,-0.562550420847338
565,-0.5624337728100072,-0.5635426973955061,-0.5633596389224694,-0.5625455053617788,-0.5626692160715836,-0.5622216439769224,-0.5625432375197914
566,-0.5624314256164216,-0.5635296463975169,-0.5633518703126669,-0.5625414483826029,-0.5626684557479187,-0.5622225840607565,-0.5625247094458846
567,-0.5624432481409489,-0.5635138615990705,-0.5633588099222221,-0.5625443145527967,-0.5626634942065561,-0.562216753789102,-0.5625296789199635
568,-0.5624361853868506,-0.5635167181750146,-0.5633520292963224,-0.5625365325325967,-0.562658313237544,-0.5622132958256904,-0.5625247411603782
569,-0.5624351117812779,-0.5635022431858543,-0.5633626790724422,-0.5625716745864603,-0.5626578053098217,-0.5622164541853786,-0.5625346929136489
570,-0.562451037467817,-0.563506448145832,-0.5633750639931971,-0.5625759406982838,-0.5626537845096313,-0.5622104660354338,-0.5625296165967776
571,-0.5624248186237653,-0.5635103897994407,-0.5633730341845486,-0.5625847059985727,-0.5626531062525446,-0.5622080113536719,-0.562527989350661
572,-0.5624145079288361,-0.5635192584031923,-0.5633567382030974,-0.5625797245258066,-0.5626601220452943,-0.5622158788082203,-0.562533094674046
573,-0.5624195994823572,-0.5635128819790809,-0.563366762673045,-0.5625815825236341,-0.5626599780317897,-0.5622264369233351,-0.5625427015127585
574,-0.56238887946301,-0.5634732098258947,-0.5633527116807721,-0.5625872430607001,-0.5626537496613394,-0.5622273617288326,-0.5625548761695206
575,-0.5623862285824984,-0.5634753337366681,-0.5633826125574425,-0.5625860313620842,-0.5626590585217257,-0.5622322256284346,-0.5625621891333162
576,-0.5623836755041632,-0.5634819949547543,-0.5633758928005962,-0.5625812031410892,-0.5626541191420672,-0.5622367282257879,-0.5625640123981708
577,-0.5623588213033017,-0.5635179719889352,-0.5633566006528433,-0.5625759355008038,-0.5626446338817033,-0.5622405811058077,-0.5625551082195214
578,-0.5623291583888609,-0.5634560717157484,-0.5633659849744375,-0.5625762641323556,-0.5626404823469179,-0.5622239135630472,-0.5625522648510337
579,-0.5623529955821251,-0.5634537496021946,-0.5633726608055343,-0.5625790578118345,-0.5626465969184925,-0.5622450846282648,-0.562548782626797
580,-0.562369343557396,-0.5634381344833893,-0.5633870498366956,-0.5625884089681543,-0.5626476990794225,-0.5622439016748009,-0.562535897438934
581,-0.5623673531307877,-0.5634534800310868,-0.5633739838468698,-0.5625864221856582,-0.5626535928845657,-0.5622308210213192,-0.5625198433836376
582,-0.5623785783518079,-0.5634747636646769,-0.5633545173516419,-0.5625835206201274,-0.5626638946864438,-0.5622256661218528,-0.5625310864180054
583,-0.5623888751603882,-0.5634964313766629,-0.5633590162130102,-0.5625950517312274,-0.5626592838454744,-0.5622264089389906,-0.5625299811843681
584,-0.562355689191862,-0.5634931763686655,-0.5633608546170462,-0.562585267418118,-0.5626704504230579,-0.5622168599282863,-0.5625224768580203
585,-0.5623936243914266,-0.5634998584844951,-0.563367591336972,-0.5625846198995335,-0.5626684968987583,-0.5622135689378731,-0.5625202393807782
586,-0.5623310747328945,-0.5634995363408748,-0.5633457810486744,-0.5625807144158318,-0.5626671997216026,-0.5622191042982737,-0.5625210839629858
587,-0.5623352687139774,-0.5635294999144037,-0.5633392360549923,-0.562604788792722,-0.5626590676019467,-0.5622169305841814,-0.5625134660159432
588,-0.5623309822343749,-0.5635480967354747,-0.5633368481625337,-0.5625953298295748,-0.5626611542433422,-0.5622201821404633,-0.5625211907370871
589,-0.5623271912618619,-0.5635437197459459,-0.5633402699803192,-0.5625932450932787,-0.5626617774184736,-0.562216440398465,-0.5625229451875232
590,-0.5623735177947972,-0.5635638221604603,-0.5633501820010202,-0.5625986409089193,-0.5626672734382372,-0.5622171716982225,-0.5625274445260421
591,-0.5623814527121865,-0.5635662409314677,-0.5633786205683236,-0.5625913612668005,-0.5626523635051229,-0.5622234975275795,-0.5625234244104859
592,-0.5623398207902676,-0.56352557964922,-0.5633791819775554,-0.5625889332517215,-0.5626577502854104,-0.5622270836480303,-0.5625237741649548
593,-0.5623656194743977,-0.5635358966796419,-0.5633645836287046,-0.5625921945426435,-0.5626661454362833,-0.5622440326462779,-0.5625267419572563
594,-0.5623594281867829,-0.5635047623851899,-0.5633427666830578,-0.5625859762876774,-0.5626723101723512,-0.5622327326240709,-0.5625318241974429
595,-0.5623842024476521,-0.5634993768779791,-0.563340045921031,-0.5625739853603934,-0.5626649083039307,-0.5622190124584626,-0.5625265780854575
596,-0.5623810617186883,-0.563495226346917,-0.5633237132970528,-0.5625800981745427,-0.5626668061238386,-0.5622163137503308,-0.5625325262442159
597,-0.5623780894604979,-0.5634885847396973,-0.5633166464961726,-0.5625623238485359,-0.5626666945728818,-0.5622150284083441,-0.5625359502513912
598,-0.5623981564212951,-0.5634817486613901,-0.5633293879527658,-0.562572738657494,-0.562675906886282,-0.5622159201790979,-0.5625411920062701
599,-0.5624270533695714,-0.5634572971388168,-0.5633262837737534,-0.5625780649394856,-0.5626761588733669,-0.562219216316566,-0.56254496825719
600,-0.5624668583034464,-0.5634449458887664,-0.5633427928867744,-0.562570494203343,-0.5626882183477683,-0.5622159678041598,-0.5625398446113546
601,-0.5624462495527628,-0.5634309373249144,-0.563313992695112,-0.5625705305741066,-0.5626856573869927,-0.5622194357882448,-0.5625373650278158
602,-0.5624501500888325,-0.563410547086894,-0.5632983313365701,-0.5625756000634275,-0.5626807896676072,-0.5622220906506161,-0.5625294604730581
603,-0.5624398095852039,-0.5634139526335301,-0.5633015219286709,-0.5625737870175612,-0.5626861644157174,-0.5622230928952997,-0.5625207716444455
604,-0.5624302085298655,-0.5634114694749945,-0.5633073866865452,-0.5625807697255218,-0.5626854388105249,-0.5622291799251727,-0.562513784167336
605,-0.5624241976216554,-0.56345884155456,-0.5633023239062297,-0.5625710617312425,-0.5626866755488161,-0.5622232820205172,-0.5625144740712388
606,-0.5624160613328834,-0.5634188310076219,-0.5632912245246883,-0.562551575824232,-0.5626812686290035,-0.562223329853802,-0.5624908791720031
607,-0.5624439886214645,-0.5633998096514422,-0.5633072446581128,-0.5625481879789459,-0.5626825781585368,-0.5622235950193635,-0.5624769062900213
608,-0.5624449875766551,-0.5634201277094253,-0.5633197587975783,-0.562549521277192,-0.5626783248931765,-0.5622372138662803,-0.5624685909605975
609,-0.5624568622737451,-0.5634217132772587,-0.5633596258700487,-0.562552104592112,-0.5626730836066042,-0.5622278702158241,-0.5624567020729594
610,-0.5624528843289532,-0.5634195369270569,-0.5633192068766748,-0.5625442976850592,-0.5626706018696607,-0.5622287766465555,-0.56246924663168
611,-0.5624714496258206,-0.5634986819151365,-0.5633041978202998,-0.5625467847271942,-0.5626723822289565,-0.5622298910640625,-0.5624749134256158
612,-0.5624992407369721,-0.5634756664217039,-0.5632704330536381,-0.5625461875998894,-0.5626662099298804,-0.5622411438119277,-0.5624888093723746
613,-0.5625225247661991,-0.5634881507051123,-0.5632730204085794,-0.5625458928202066,-0.5626717061103073,-0.5622459538670327,-0.5624807990370827
614,-0.562521977598176,-0.563492295280444,-0.5632707073886699,-0.5625550346855646,-0.5626715012097995,-0.5622446296885348,-0.5624633074232978
615,-0.5625126835206319,-0.5635246992232785,-0.563262089857016,-0.5625640944082182,-0.5626628405354429,-0.5622508070406983,-0.5624676818835417
616,-0.562516434270088,-0.563468562968554,-0.5632523533587854,-0.5625531153093115,-0.5626549511823221,-0.5622502177284145,-0.562468504443262
617,-0.5624930433392646,-0.5635000489836594,-0.563253481639726,-0.5625544482712056,-0.5626501067721833,-0.562229960593895,-0.5624958158709056
618,-0.5624995293748288,-0.5635265055615116,-0.5632394187333152,-0.5625572012563612,-0.5626618396000435,-0.5622397490535668,-0.5624933029911924
619,-0.5624859261894517,-0.5635246237748258,-0.5632668602710725,-0.5625603274134323,-0.5626634073939992,-0.5622367407934505,-0.5625070338610293
620,-0.5625072274056085,-0.5635195578479543,-0.5632577949829072,-0.5625649670776258,-0.5626597347154922,-0.5622417608409759,-0.5625006974184463
621,-0.5625260806334939,-0.5635048412424962,-0.5632430155949686,-0.5625759516366117,-0.5626754090256678,-0.562239962488119,-0.5625074993908977
622,-0.5625132068648172,-0.5634568584485139,-0.5632394084955269,-0.5625744766394246,-0.5626672932479413,-0.5622323069551629,-0.5625172349326762
623,-0.5625289246675068,-0.5634703029959942,-0.5632524661091043,-0.5625719658217992,-0.5626766232231869,-0.5622334047901458,-0.562521808489517
624,-0.5625194173308331,-0.5635083203129285,-0.5632706023492333,-0.5625641945037805,-0.5626737100291593,-0.5622321985193973,-0.5625193616078038
625,-0.5624961997976613,-0.563500217712521,-0.5632640285051859,-0.5625554545510488,-0.5626688450109373,-0.5622429596186237,-0.5625204305149275
626,-0.5624854893764788,-0.5634670323825851,-0.5632624457148322,-0.5625677378882371,-0.5626631018880026,-0.5622341231522007,-0.5625431196756673
627,-0.5624882791485252,-0.5634570895486815,-0.5632708835060402,-0.5625666868817044,-0.5626679845891274,-0.5622225198896914,-0.5625518866817594
628,-0.562521354862841,-0.5634871182900448,-0.5632619338095933,-0.5625775455083992,-0.5626670671423637,-0.5622113743767025,-0.562556437068941
629,-0.562524619624265,-0.5634979389757072,-0.5632819918806886,-0.562580271068326,-0.5626673921938895,-0.5622094026016973,-0.5625651773570621
630,-0.5625462185161719,-0.5634986734210254,-0.5632629292082706,-0.5625794920087599,-0.5626710167203756,-0.5622001231311978,-0.562568608763161
631,-0.562543717839947,-0.5635118134824467,-0.5632576525079723,-0.5625841593091916,-0.5626779959306735,-0.5622014485676927,-0.5625764136613746
632,-0.5625474495455296,-0.5634952022123612,-0.5632748047021372,-0.5625838822370588,-0.5626751444128836,-0.562196052886746,-0.5625787546534026
633,-0.5625617807607773,-0.5635032511642082,-0.5632649406997774,-0.5625812884026138,-0.5626808677097832,-0.562199557670082,-0.5625805263628015
634,-0.5625680332520097,-0.5634991949239131,-0.5632658518843262,-0.56259646789357,-0.5626779200466568,-0.5621948681600234,-0.5625769554543905
635,-0.5625587418766055,-0.5634953470671544,-0.5632620092367725,-0.5625844566358873,-0.5626791972557841,-0.5622129922220257,-0.5625786319209977
636,-0.5625531136673665,-0.5634853042210555,-0.5632653103068781,-0.5625734553569475,-0.562678186193129,-0.5622109289182988,-0.5625754551944947
637,-0.5625650245607648,-0.5634872203785465,-0.5632780179162494,-0.5625640380642799,-0.5626788067768383,-0.5622142655397073,-0.5625766428082594
638,-0.5625759240101188,-0.5634704494672955,-0.5632685187338446,-0.5625637150160833,-0.5626812749266975,-0.562214449275493,-0.5625702529329958
639,-0.5625921906251268,-0.5634914251997755,-0.5632535193955109,-0.5625594354717312,-0.5626762094646649,-0.5622136518066911,-0.5625692564260877
640,-0.5625635531367646,-0.5634777880132331,-0.5632436941146162,-0.5625528186254632,-0.5626698621096352,-0.5622140250664313,-0.5625585787252039
641,-0.5625699083712324,-0.5634725989448214,-0.5632407747625002,-0.5625476371714107,-0.5626755988399725,-0.5622206402764691,-0.5625600093379413
642,-0.5625643398307268,-0.5635179523114869,-0.5632444379759003,-0.5625472194074496,-0.5626766591481523,-0.5622175384247542,-0.5625462230879761
643,-0.5625614433447383,-0.5635067707952771,-0.5632496912686888,-0.5625467719411825,-0.5626707729173148,-0.5622162070588217,-0.5625455646400139
644,-0.5625915097381221,-0.5635114959812928,-0.5632632147785326,-0.5625364649963289,-0.5626762771355013,-0.5622201364234972,-0.5625588571270334
645,-0.5625802674292946,-0.563455663827506,-0.5632833138191798,-0.5625380831385335,-0.562685102488062,-0.5622388446172242,-0.5625547621550061
646,-0.5625844399997019,-0.5634619201492744,-0.5632854353661904,-0.5625451131967052,-0.562677442913332,-0.5622488105644285,-0.562559148099046
647,-0.562593000194342,-0.5634852914294011,-0.563299610976457,-0.5625403645332958,-0.5626702410375328,-0.5622482056013461,-0.5625640697511817
648,-0.5625816539224547,-0.563496673638138,-0.5632912013832719,-0.5625394872604672,-0.5626655051303151,-0.5622573047581623,-0.562569241315017
649,-0.5625736248560436,-0.5634845682382595,-0.5632714833862398,-0.5625445653051014,-0.5626766433859094,-0.5622562119721682,-0.5625701675217678
650,-0.5625938656402308,-0.5634854075918311,-0.5632762458863954,-0.5625372471976675,-0.5626745330290044,-0.5622545244699547,-0.5625697708271171
651,-0.5625796960216369,-0.5634479034833387,-0.5632794530300622,-0.5625372639849548,-0.5626714162229357,-0.5622564292129466,-0.5625771432812546
652,-0.5626079083214515,-0.5634383865440686,-0.5632826951486535,-0.5625381242478577,-0.5626735554347079,-0.5622584177288281,-0.5625745357372604
653,-0.5626215384097547,-0.5634652238722091,-0.5632713344372328,-0.5625471084885634,-0.5626835431765638,-0.5622644473554221,-0.5625686792898986
654,-0.5626024600257437,-0.5634197278294216,-0.5632723072791648,-0.5625435607525149,-0.5626811427667661,-0.5622643220515027,-0.5625675112314437
655,-0.5626018513682056,-0.5634672103605219,-0.563267165973578,-0.5625411719117079,-0.5627011243844976,-0.5622427648270717,-0.5625666264955183
656,-0.5625992950865502,-0.5635046131510292,-0.5632500647506978,-0.5625348064373041,-0.5627090393382557,-0.5622514451637196,-0.5625646548780228
657,-0.5625914875554927,-0.5634668592021241,-0.5632369450789481,-0.562537132002721,-0.5627163060853598,-0.5622457361658626,-0.5625546007005764
658,-0.5625798140607564,-0.5634533035841524,-0.5632475392040028,-0.5625362880552932,-0.5627075053096179,-0.5622403170331607,-0.5625576426650831
659,-0.5625770835359551,-0.563486423123111,-0.5632661516296946,-0.5625512299255713,-0.5627136743023695,-0.5622137636115564,-0.5625613921718751
660,-0.5625630613063204,-0.5635094055171991,-0.5632578752644747,-0.5625370975138769,-0.562697396465074,-0.5622107196678132,-0.5625658985735046
661,-0.5625627581537099,-0.5635174739000816,-0.5632702573545798,-0.5625450304150049,-0.5626884633907597,-0.5622145323934132,-0.5625673530961849
662,-0.5625653900765804,-0.5635337053275575,-0.5632758789483493,-0.5625372093902756,-0.5626945177391711,-0.5622159796516322,-0.5625703427768689
663,-0.5625696620442363,-0.5635240904949835,-0.5632887363148849,-0.5625349455850844,-0.5626885958863458,-0.5622184484187496,-0.56256274326876
664,-0.5625558902523009,-0.563497251879656,-0.5632877604943377,-0.5625391340618846,-0.5626886273860779,-0.5622175596585697,-0.5625619930024975
665,-0.5625519088712893,-0.5635405756127569,-0.563281064090319,-0.562521539837379,-0.5626812172331837,-0.5622256808764946,-0.5625524328482551
666,-0.5625411056191876,-0.5635057520088751,-0.5632902604539033,-0.5625092980356221,-0.5626762577362161,-0.5622182735554242,-0.5625536938535624
667,-0.5625270265973431,-0.563501934191191,-0.5632913573078688,-0.5625080474318099,-0.5626711100823273,-0.5622242250850692,-0.5625479677208103
668,-0.5625242802548879,-0.5635450982015493,-0.56329078701471,-0.5624928651828809,-0.5626766746836936,-0.5622198143640085,-0.5625450435891289
669,-0.5625411345343334,-0.5635461554481552,-0.5633037667049512,-0.5625013500116363,-0.5626868296998675,-0.5622140596323593,-0.5625376784773817
670,-0.562514988865071,-0.563517383044002,-0.5633129545419788,-0.562522895058004,-0.5626857595364787,-0.562216983573433,-0.5625428644554977
671,-0.5625168624437862,-0.563482518201868,-0.5633364036099677,-0.5625193647049817,-0.5627014213389664,-0.5622141528616399,-0.5625462399513084
672,-0.5625007758331177,-0.5634416005582504,-0.5633262025714992,-0.5625276211692064,-0.5627217464633879,-0.5622117891518992,-0.5625418369761067
673,-0.5625282725647424,-0.563481128813841,-0.5633101086336287,-0.5625243031833489,-0.5627420229599952,-0.5622097237408251,-0.562550040995559
674,-0.5625269563925426,-0.5634934727889168,-0.5633150975405354,-0.5625204169890735,-0.5627387818736413,-0.5622096566878918,-0.5625504933283408
675,-0.5625387511941737,-0.5635074739523525,-0.5633321368042092,-0.5625488444275273,-0.5627389364382347,-0.5622133019491234,-0.5625493189013453
676,-0.5625266824457016,-0.5634958583175137,-0.563341034248007,-0.562535951471874,-0.5627382930711831,-0.5622137975101341,-0.5625466594716546
677,-0.5625159781653738,-0.5634871351787445,-0.5633313258676246,-0.5625240009523118,-0.5627568576669857,-0.5622185596242877,-0.5625440751435963
678,-0.5624628784964071,-0.5634815804871216,-0.5633406026764296,-0.5625375757093133,-0.5627545543028435,-0.5622142855236152,-0.5625434852292142
679,-0.5624813497814452,-0.5634731297925973,-0.5633512227959621,-0.5625501013342807,-0.562783366845608,-0.5622109260710972,-0.5625411652399879
680,-0.5624886298958159,-0.5634712941133228,-0.5633496639943071,-0.5625457254655057,-0.5627607463910326,-0.5622072091023377,-0.562535920503034
681,-0.5624701732263641,-0.5634541158519916,-0.5633509519482102,-0.5625398428136807,-0.5627726262049402,-0.5622108911350342,-0.5625313593631172
682,-0.5624866098932662,-0.5634294458331035,-0.5633629132411022,-0.5625542045070385,-0.5627846646394653,-0.5622136991735235,-0.5625343386365537
683,-0.5624850050053762,-0.5634324158208562,-0.563352892020633,-0.5625750131217827,-0.5627901363608427,-0.5622122720537035,-0.5625310959539689
684,-0.5625084368504087,-0.5633958653443137,-0.5633439731088951,-0.5625721749366099,-0.5627940061594834,-0.562210873824879,-0.5625375799606745
685,-0.5624883376693607,-0.5634107910958219,-0.5633538738406442,-0.562572411910475,-0.5627973057136062,-0.5622160333569123,-0.5625415746858846
686,-0.5624659562627539,-0.5634370570978826,-0.5633502372687937,-0.5625748352618546,-0.5627935781139716,-0.5622180064337001,-0.5625468183979676
687,-0.5624899181939763,-0.5634397788229965,-0.5633484204010569,-0.5625954183407985,-0.5627680075006615,-0.5622184439868139,-0.5625438052527002
688,-0.5624707876291344,-0.5634263976048305,-0.5633348432406017,-0.5626000062286024,-0.5627578700237117,-0.5622111316396288,-0.5625443154151932
689,-0.5624895194219924,-0.5634183848920004,-0.5633556261651852,-0.562602364723095,-0.5627539616995864,-0.5622127266874372,-0.5625420030908675
690,-0.5624997473114554,-0.5634027953035766,-0.5633513701976371,-0.5625905921701285,-0.5627502885346479,-0.5622159898629119,-0.5625468950928063
691,-0.5625061020584878,-0.5634019897679584,-0.5633245516433611,-0.5625956044184667,-0.5627525532410409,-0.5622295787129762,-0.5625476451634983
692,-0.5625291391976468,-0.5633800910606814,-0.5633232094694722,-0.5625980049389082,-0.5627335953934085,-0.5622210573313677,-0.5625531805701491
693,-0.562542808717326,-0.5633738546539155,-0.5633287993910099,-0.5625783984286177,-0.5627418013531055,-0.5622144513717995,-0.5625629532212515
694,-0.5625331602636366,-0.5633457336843207,-0.5633225205392034,-0.5625778506321374,-0.5627471138875987,-0.562217677997334,-0.5625509059289621
695,-0.5625468926500866,-0.5633693067172513,-0.5633486363403988,-0.5625597003641636,-0.5627300596527082,-0.5622156528421727,-0.5625588959671796
696,-0.5625360978015588,-0.5633681833740204,-0.5633467617955169,-0.5625496614041384,-0.5626995667396597,-0.5622192885709891,-0.5625603252294757
697,-0.5625376525664826,-0.5634106365318537,-0.5633028239113206,-0.5625462383320893,-0.5627050139331594,-0.5622180426306294,-0.5625641345734698
698,-0.5625447276915119,-0.5634228867947065,-0.5633043641497616,-0.562558020625978,-0.5627329316293579,-0.5622204729147164,-0.5625545513110036
699,-0.5625743589465526,-0.5634370210176428,-0.5632865834608906,-0.5625476747388267,-0.5627230633130998,-0.5622195409636369,-0.5625562355872583
700,-0.5625626652199097,-0.5634103178279206,-0.5633189190954949,-0.5625431424972216,-0.5627094231255136,-0.5622164834818943,-0.5625581029417688
701,-0.5625684459785115,-0.5634599246732281,-0.563343319342395,-0.5625356028964927,-0.5627150588384391,-0.5622169710850531,-0.562554375906856
702,-0.5625614466677477,-0.5634365749386463,-0.5633295329617249,-0.5625459428635237,-0.5627172690876319,-0.5622172936501901,-0.5625527457197893
703,-0.5625767664941166,-0.5634135418862593,-0.5633127782416371,-0.5625599521485758,-0.5627054552256896,-0.562208918954209,-0.5625622997992965
704,-0.5625671587721655,-0.5634171598863024,-0.5633410035443362,-0.56256661915255,-0.5626980969314369,-0.5622088167133624,-0.5625650286360026
705,-0.5625555691620889,-0.5634268753245822,-0.5633412068188395,-0.5625597738893845,-0.5627094177086102,-0.5622074982217283,-0.5625721436355707
706,-0.5625775635327273,-0.5634350995015013,-0.563337700710993,-0.5625604454087447,-0.5626921343966552,-0.5622153960172086,-0.5625728082914868
707,-0.5625917855377376,-0.5634891650796628,-0.5633433500627084,-0.5625789591302796,-0.5627052228979273,-0.5622183400616035,-0.5625719023318942
708,-0.5625520867753141,-0.5634291037220207,-0.5633193671952016,-0.5625556886648119,-0.5627323177776951,-0.5622173969295314,-0.5625720007190712
709,-0.5625621980272433,-0.5634275532633647,-0.5633275486548519,-0.5625572091796872,-0.562740570273236,-0.5622175383296542,-0.5625656924590586
710,-0.5625686890037439,-0.563406876507975,-0.5633163123407263,-0.5625643772983361,-0.5627404009075226,-0.5622160584022585,-0.5625656189650095
711,-0.5625621161053093,-0.5634377446664393,-0.5633255112586135,-0.562558851604105,-0.5627366135382497,-0.56221963798861,-0.5625725496697573
712,-0.5625680720324305,-0.5634650294072872,-0.5633242350648052,-0.5625820258988727,-0.5627250183004842,-0.5622137160819425,-0.5625791518218461
713,-0.5625631833155904,-0.563462515098867,-0.5633141474497263,-0.5625838222802225,-0.562710474869542,-0.5622061101432351,-0.5625807972065179
714,-0.5625502558214339,-0.5634498459474548,-0.56332159397569,-0.5625876527727088,-0.5627056214172569,-0.5621974351743914,-0.5625825260876538
715,-0.5625575114277985,-0.563481758984064,-0.5633207110067797,-0.5625940635309735,-0.5627044440448947,-0.562197326594259,-0.5625959393950039
716,-0.5625585793412088,-0.5635166908572735,-0.5633283866825751,-0.5625943908320712,-0.5627062308736106,-0.562190084705411,-0.5625936447767346
717,-0.5625571073422079,-0.5635008429316359,-0.5633259809842857,-0.5625818892251016,-0.5627047718974949,-0.5621861350273303,-0.5626080759035663
718,-0.562570231080756,-0.5634820435185415,-0.5633268937972137,-0.5625860816559606,-0.5626937320845595,-0.5621872173679965,-0.5626092191565691
719,-0.5625851174108611,-0.5634929581353024,-0.5633213031072583,-0.5625809896586398,-0.5626858939566624,-0.5621887162801242,-0.562614690996769
720,-0.5625669328576095,-0.5635155849774262,-0.5633365433091553,-0.5625796410492737,-0.5626893912244294,-0.5622026613631312,-0.5626053677308495
721,-0.5625558900450307,-0.5634932976771031,-0.5633402658638079,-0.5625854782731321,-0.5627006085965892,-0.5622027153026257,-0.5626036915451758
722,-0.5625754249056342,-0.5634598167664587,-0.5633277529502523,-0.5625876015680326,-0.5626842202334638,-0.5621979721343052,-0.5626086662578763
723,-0.5625728109543414,-0.5634602283274689,-0.5633424943188473,-0.5625762209712125,-0.5627051300481513,-0.5622051113579101,-0.5626068379276992
724,-0.5625633036740626,-0.5634931243589876,-0.5633482653824067,-0.5625825940215391,-0.5627090741795728,-0.5621984110126161,-0.5626026588034236
725,-0.5625600941804525,-0.5634937572564218,-0.5633269430561173,-0.5625763883808598,-0.5627113248686295,-0.5622016720224093,-0.5625975291100296
726,-0.5625612724480169,-0.5634966925209348,-0.5633380563863084,-0.5625677166256581,-0.5627093680943211,-0.5621968662928678,-0.56259212090163
727,-0.562576568002274,-0.5635119603219337,-0.5633139508985597,-0.5625835037164968,-0.5627181935676328,-0.5621975344328268,-0.5625873129273342
728,-0.5625865601520671,-0.5634961232416108,-0.563312158729417,-0.5625830292726067,-0.5627213730665632,-0.5621870085472593,-0.5625896176047404
729,-0.5625729786607742,-0.5634619757456693,-0.5633079052332629,-0.5625793162029228,-0.562711767083778,-0.5621874640851626,-0.5625920690258638
730,-0.5625655260035474,-0.5634568162733322,-0.5633199558070078,-0.5625834035143906,-0.5627178402900851,-0.562194643012419,-0.562581001447461
731,-0.5625884296702643,-0.5634865794998982,-0.5633198500116587,-0.5625641355313596,-0.5627070328543472,-0.5621984845902861,-0.5625736327149287
732,-0.5625815471503842,-0.5634798022118741,-0.56333042707456,-0.5625808111306332,-0.5627103298783429,-0.5622055764031725,-0.5625792991896184
733,-0.5625751875380959,-0.563468411960655,-0.5633234686058757,-0.5625636430351006,-0.5627155699755034,-0.562207556598108,-0.5625803970672435
734,-0.5625796309282953,-0.5634774287136253,-0.5633231320278322,-0.5625589262462397,-0.5626989212251893,-0.5622062903204096,-0.5625793903680031
735,-0.5625820213148165,-0.5634876469161946,-0.5633216970487166,-0.5625807790138683,-0.5626709029712086,-0.5622058644134724,-0.5625811653614807
736,-0.562582006923466,-0.5634786871274813,-0.5633268033353181,-0.562587848695636,-0.5626758804061439,-0.5622070622167595,-0.5625741826488186
737,-0.562597052764491,-0.5634387542043645,-0.5633197046314544,-0.5625934369281007,-0.5626716745758218,-0.5622099182093948,-0.562582898538158
738,-0.5625888432800102,-0.5634249932972762,-0.5633078166155966,-0.5625792364976764,-0.562668611529801,-0.5622068705744093,-0.5625778061755558
739,-0.5625960104234582,-0.5634277132056877,-0.5633241596058,-0.5625547896329267,-0.5626651313694582,-0.5622045610655557,-0.5625823599268931
740,-0.5625910741269052,-0.56343513211771,-0.5633430718581085,-0.562562392721302,-0.5626650620826081,-0.562215113401848,-0.562580709873992
741,-0.5626022998427522,-0.5634194115400657,-0.5633256851814631,-0.5625539894391819,-0.5626548583617201,-0.5622191985904549,-0.5625806119762173
742,-0.5626129335816583,-0.5634661195276163,-0.5633357005641689,-0.5625484670767835,-0.562655663166644,-0.5622197952286818,-0.5625700707732897
743,-0.5625944655901222,-0.5633954840615949,-0.5633368456581038,-0.5625656448712703,-0.5626582783313576,-0.5622234465446003,-0.5625723536123268
744,-0.562572180868608,-0.5634001480571833,-0.5632961373419602,-0.5625660397639551,-0.5626694921672567,-0.5622261681656561,-0.5625713719501753
745,-0.5625819193663856,-0.5634031865137645,-0.5632964496429038,-0.562564566708326,-0.5626832367972784,-0.5622451685180714,-0.5625723354324977
746,-0.5625719123144503,-0.563403448670324,-0.563306168668759,-0.5625625082314241,-0.5626867984779166,-0.5622449278447198,-0.5625804249054757
747,-0.5625805411665311,-0.5634135356007796,-0.5633049408948739,-0.5625641310370781,-0.5626794642019081,-0.5622382605707351,-0.5625822101688279
748,-0.5625755103096146,-0.5634131962423843,-0.5632973392509669,-0.5625622841744753,-0.5626815811083421,-0.5622362436608027,-0.562581962557455
749,-0.5625609923430529,-0.5634136380320027,-0.5633000743306787,-0.5625393715003211,-0.5626808406737823,-0.5622381972480511,-0.5625826691014847
750,-0.5625962766104413,-0.5633955847031921,-0.5632944795351179,-0.5625447561274656,-0.5626791952303211,-0.5622451904839898,-0.5625762603628227
751,-0.5625996056428773,-0.5633764586256531,-0.5632541952041858,-0.5625526004550105,-0.5626660604822445,-0.5622557462369808,-0.5625792518646049
752,-0.5625944031834208,-0.5633867479635107,-0.5632322948353988,-0.5625522772133926,-0.5626611065654973,-0.5622628083110967,-0.5625775016578572
753,-0.562576622588608,-0.5634117511768058,-0.5632596464134799,-0.562556446453697,-0.5626669527281783,-0.5622642613161069,-0.5625773025783783
754,-0.5625718207974343,-0.5634099114318527,-0.5632666591360855,-0.5625478922737756,-0.5626642757539119,-0.5622682596873042,-0.5625640537082475
755,-0.5625610533788975,-0.5634035401183772,-0.5632863133993772,-0.5625488066003287,-0.5626585221349334,-0.562277296719519,-0.5625616268674801
756,-0.562563393618094,-0.5634201795723999,-0.5632855665487357,-0.5625230703685891,-0.5626611538053435,-0.5622695097767003,-0.5625517773634305
757,-0.5625483573932702,-0.5634278434579987,-0.5632990810716019,-0.5625238571657987,-0.5626584473783732,-0.5622787697840385,-0.5625462997310019
758,-0.5625474296008037,-0.563464729636402,-0.563289595755462,-0.5625274129580126,-0.5626554408119891,-0.562281611065943,-0.56253941015136
759,-0.5625205789639426,-0.5634455174324501,-0.5632832444189874,-0.562518472176049,-0.5626560343609515,-0.5622916345521175,-0.5625402150620217
760,-0.5625273068298832,-0.5634605571902561,-0.5632909632973317,-0.5624930781799603,-0.5626591395316423,-0.56229529808939,-0.5625348245955565
761,-0.562505576996347,-0.563455081193589,-0.5632968651245003,-0.5624885770959307,-0.5626611985138504,-0.5622917672099587,-0.5625318050715254
762,-0.5624979819107063,-0.5634480528829993,-0.5633038184561957,-0.5624806259735212,-0.5626651633898374,-0.5623003429256374,-0.5625192756572442
763,-0.5625159607683244,-0.5634465180576201,-0.5633152197195468,-0.5624717886285954,-0.5626642760463021,-0.5622917227071567,-0.5625250746044073
764,-0.5625098892636647,-0.5634214491022849,-0.5633358148880593,-0.5624674651263949,-0.5626643820548358,-0.5622939486454676,-0.5625281864408156
765,-0.5625357075779095,-0.563472827615619,-0.5633502342612411,-0.5624624083091904,-0.5626666833340862,-0.562298131112306,-0.5625277064313594
766,-0.562547619533892,-0.5634783230388652,-0.5633612426774917,-0.5624604811173944,-0.5626700882311471,-0.5622956841492678,-0.5625405216253638
767,-0.5625475945076351,-0.5634916266989797,-0.5633642120565286,-0.5624521472776111,-0.5626656216062665,-0.5622887511571647,-0.562542042993623
768,-0.5625612412987339,-0.5634858862600804,-0.5633456310647089,-0.5624532192002367,-0.5626672657083237,-0.5622854917677501,-0.562539941064209
769,-0.562532923904056,-0.5634741889917532,-0.5633386980385379,-0.5624578344192617,-0.5626671744278211,-0.5622870771345969,-0.5625493452099615
770,-0.5625309503077621,-0.5634118037152136,-0.5633379835480528,-0.5624526891788719,-0.5626714305571486,-0.5622875105784173,-0.562551030243448
771,-0.562518295724813,-0.5634125443710921,-0.5633288011994503,-0.5624581157344302,-0.5626704415514608,-0.5622856735241046,-0.5625478078508531
772,-0.5624867922718751,-0.5634278093354812,-0.5633188933765212,-0.5624556992205537,-0.5626613879467468,-0.562286574604663,-0.5625445159032079
773,-0.5625163524197806,-0.5634296208323272,-0.563342047195605,-0.5624599622581148,-0.5626582917044949,-0.5622883583754401,-0.5625450180940895
774,-0.5625228542360046,-0.5634308563406221,-0.5633207181266028,-0.5624600577980974,-0.5626640921407305,-0.5622800680388109,-0.5625495956824202
775,-0.562492714042977,-0.5634752558203697,-0.5633120102051684,-0.562459677313743,-0.5626608442511066,-0.562270893971279,-0.5625485107809045
776,-0.562499697847631,-0.56341105029189,-0.563288644232593,-0.5624658087624755,-0.5626608967995302,-0.5622725897458485,-0.5625583177975928
777,-0.5625071610115031,-0.5634565409807778,-0.5632966282595103,-0.5624781924384337,-0.5626608210981231,-0.562271578209296,-0.5625606049818181
778,-0.5625287994356286,-0.5634559034687018,-0.563295149357611,-0.5624784436002538,-0.562657753718407,-0.5622690086123121,-0.5625605429580096
779,-0.5625497557801208,-0.5634565586094602,-0.5633122895443397,-0.562470652363762,-0.5626612923821198,-0.5622704869893239,-0.562561097260148
780,-0.5625511246099707,-0.5634996474802819,-0.5632929454078758,-0.5624696123983406,-0.5626600466715672,-0.5622616915710311,-0.562565042746141
781,-0.5625568752888461,-0.5635180390038205,-0.5632903202380748,-0.5624793246275385,-0.5626537903000612,-0.5622520736443971,-0.5625608965188351
782,-0.5625408008117454,-0.563549832123919,-0.5632842558599458,-0.562489282966,-0.562659254776706,-0.5622568103954207,-0.5625533643778018
783,-0.56254242504478,-0.563535149568207,-0.5633162209196,-0.5624871545609781,-0.5626619948451925,-0.5622616873368371,-0.5625505003111506
784,-0.5625209773157198,-0.5635225353844269,-0.5633273674837864,-0.5624745555409439,-0.5626637072086723,-0.562269068147215,-0.5625704442292776
785,-0.5625328575499204,-0.5635171966916531,-0.5633132784630429,-0.5624701707376832,-0.5626777713717688,-0.5622688296147412,-0.5625708195840822
786,-0.5625333266905116,-0.5635027523679191,-0.563319155134185,-0.562468481849635,-0.5626667912232108,-0.5622825436892213,-0.5625636313356931
787,-0.5625278939522768,-0.5635033186269692,-0.5633098225416704,-0.5624880577912629,-0.5626644743710691,-0.5622754666807072,-0.5625714706306041
788,-0.562547711027373,-0.5635209162282405,-0.5633187960719978,-0.5625026925939769,-0.562670662160756,-0.5622751811804915,-0.5625737015113643
789,-0.5625280575137128,-0.5635306705347195,-0.5632987740872719,-0.5624830212314609,-0.5626725708461743,-0.5622774716568364,-0.5625749842123844
790,-0.5625404203299036,-0.5635213100687321,-0.5632906643620922,-0.5624962126492943,-0.5626684094346907,-0.5622742296470757,-0.5625730404513206
791,-0.5625321919653166,-0.5635043895114977,-0.5632947899364611,-0.5625055897005675,-0.562670833849226,-0.5622787550873088,-0.5625606665907519
792,-0.5625598395198923,-0.5634843468496332,-0.5633073826621889,-0.5625008899310117,-0.5626701942552236,-0.5622788592222526,-0.5625541581359761
793,-0.5625594483139064,-0.5634882727350471,-0.5633015687160371,-0.5625096573042565,-0.5626650809816156,-0.5622786187448309,-0.5625456561524909
794,-0.5625592513022242,-0.5634791886325006,-0.5633017132391228,-0.5625115284344834,-0.5626678622208954,-0.5622823992558917,-0.5625423098687056
795,-0.5625760633738006,-0.563470145989183,-0.5633163810024535,-0.5625224603794068,-0.5626658467195259,-0.5622805197395696,-0.5625319642144099
796,-0.5625901456912352,-0.5634641987323814,-0.563309158088539,-0.5625415272696905,-0.5626649733992647,-0.5622866536331929,-0.5625307229971023
797,-0.5625987759543843,-0.5634840832174528,-0.5633026947924227,-0.5625370351193444,-0.5626563353194001,-0.5622867387689423,-0.5625270493118489
798,-0.5625833663872493,-0.5634860412379871,-0.5633178094845038,-0.5625258354414868,-0.5626631309596215,-0.5622867374310858,-0.5625340588359641
799,-0.5626003505307731,-0.5634695219474759,-0.5633158842095083,-0.5625532929777384,-0.5626668404566453,-0.5622876948818089,-0.562543063646148
800,-0.562598338071821,-0.5634688823470138,-0.5632714033613081,-0.5625542039669486,-0.5626644016749373,-0.5622853935861999,-0.5625381551583214
801,-0.5625931891498112,-0.5634919862534127,-0.5632636981992326,-0.5625494124906033,-0.5626673747145807,-0.5622740483412203,-0.5625382220207784
802,-0.5625805611059032,-0.5634801837111802,-0.5632986497876064,-0.5625528453683435,-0.5626694345706248,-0.562270340464335,-0.5625500637799901
803,-0.5625958581865254,-0.5635017815748576,-0.5632747061645088,-0.5625610701398822,-0.5626687071939162,-0.5622713052394122,-0.562549988194101
804,-0.5626006966798193,-0.5635135409290604,-0.5632755788400664,-0.5625567716775535,-0.5626775077461371,-0.5622702368385974,-0.5625544873380627
805,-0.562597879497324,-0.5635232523311424,-0.5633131802369475,-0.5625479996870834,-0.5626785794791471,-0.5622628150709893,-0.5625630120763931
806,-0.5626049439657953,-0.5635235261844335,-0.5633078232283786,-0.5625476801796276,-0.562688891248959,-0.5622687832820683,-0.5625636035795835
807,-0.5626064958145878,-0.5634946899237061,-0.563317599689125,-0.5625550820978101,-0.5626846226062402,-0.5622567103619814,-0.562561754842838
808,-0.562585974324757,-0.5634446836179273,-0.5633205916710571,-0.5625586553401754,-0.5626864229433763,-0.5622516495659138,-0.5625447377547276
809,-0.5625909631155567,-0.5634854666387555,-0.5633194845443231,-0.5625522468662613,-0.5627096014224624,-0.5622362378096553,-0.5625375925585174
810,-0.5625934852306885,-0.5635083757898952,-0.5633204506826719,-0.5625723311921225,-0.5627191787326989,-0.5622382922145353,-0.5625363460499544
811,-0.5625783122515723,-0.5635142909296128,-0.563299896848654,-0.5625635231696264,-0.5627207393449826,-0.5622371018801893,-0.5625076255626333
812,-0.562591311550226,-0.5634905440945481,-0.5633249231870137,-0.5625555107299279,-0.5626968940911661,-0.5622301761445735,-0.5624945135940989
813,-0.5625994868587868,-0.5635194580897996,-0.5633147893501463,-0.5625621670788864,-0.5627095021058383,-0.5622338936105788,-0.5624903728609526
814,-0.5625967822909947,-0.5634980947824944,-0.5633597951010932,-0.5625371532177741,-0.562695698469553,-0.5622456853177349,-0.562487047758566
815,-0.5626160075438197,-0.5635385588110954,-0.56336870708476,-0.5625400471091682,-0.5626953694084255,-0.5622399609744023,-0.5624867578393906
816,-0.5626023870333156,-0.5635142763326181,-0.5633720902179679,-0.5625246494161695,-0.5627045864460343,-0.5622440779506769,-0.5624869693929678
817,-0.5625850160118393,-0.5635005820169552,-0.5633845553593778,-0.5625365942593376,-0.5626885546826067,-0.5622428931198188,-0.5624963893273635
818,-0.5625815583730511,-0.563532890803573,-0.5633833738084666,-0.5625349160076005,-0.5626691557028194,-0.5622604921719068,-0.5625059537101876
819,-0.5625882646696624,-0.5635471906068135,-0.5633875852364462,-0.5625388783115494,-0.562671492941687,-0.5622525013589048,-0.5625048084760438
820,-0.5625971596524046,-0.5635040229180687,-0.5633576900252673,-0.5625295743317106,-0.5626827704105368,-0.5622622121229579,-0.562513462783317
821,-0.5625648395441288,-0.5635028599814342,-0.5633562706433117,-0.5625141841884362,-0.5626646632123639,-0.562265004808105,-0.5625146960257092
822,-0.5625618584435464,-0.5634966846996338,-0.5633307876370786,-0.5625110395957618,-0.5626629252718315,-0.5622585160463118,-0.5625056119136632
823,-0.5625766064615426,-0.5634913473483445,-0.5633204772284442,-0.562489569849029,-0.5626629517502756,-0.5622632933704972,-0.5624943514021098
824,-0.562572379398082,-0.5634828389573595,-0.563327010902962,-0.5624965683004001,-0.5626610812525126,-0.5622633464199057,-0.5624884029470493
825,-0.562592581558856,-0.5635037581768737,-0.5633419282190125,-0.5624988245492722,-0.5626702724931368,-0.56225788927547,-0.5624848389760636
826,-0.5625722270055392,-0.5634947425672444,-0.5633460166188159,-0.562501205767336,-0.5626745774992057,-0.5622405619288912,-0.5624952205902672
827,-0.5625881159542835,-0.5634792417205804,-0.5633330900058031,-0.5625021004905837,-0.5626744822732631,-0.5622460061256591,-0.5624970396359609
828,-0.5625803470429676,-0.5635204118591437,-0.5633382039364101,-0.5624973402020296,-0.5626792046923819,-0.5622319443411262,-0.5624961726324486
829,-0.5625657102568599,-0.5635332921358064,-0.5633542316172617,-0.562506055922259,-0.5626826349775198,-0.5622320247593969,-0.5625077541444673
830,-0.5625942976747772,-0.5635086338197411,-0.56335654439893,-0.5625170064015602,-0.5626782447740957,-0.5622292807360898,-0.5625093133691671
831,-0.5625889067153487,-0.5634949394431167,-0.5633603900436304,-0.5625342642076305,-0.5626828691311788,-0.5622307292779166,-0.5625017766187358
832,-0.5625559310086284,-0.56352396928749,-0.563355114051953,-0.5625456312295447,-0.5626843508944042,-0.5622378650033834,-0.5624999967047034
833,-0.5625346296592619,-0.5634950203441518,-0.5633529113596364,-0.562552744190961,-0.5626734458767885,-0.5622357680394775,-0.5624983049411494
834,-0.5625353978617461,-0.5634661840050359,-0.5633638761266855,-0.5625683679421513,-0.5626830754100621,-0.5622287455677647,-0.5624937305843014
835,-0.5625420174439074,-0.5635023237524279,-0.5633715081942642,-0.5625697370245653,-0.5626814559827277,-0.5622245541463539,-0.5624848239813864
836,-0.5625524722705276,-0.5634867431283598,-0.5633915426050263,-0.5625663310083489,-0.5626736067816578,-0.5622218170821841,-0.5624957150583181
837,-0.5625453413069572,-0.5635027951672579,-0.5633564401883894,-0.5625545920527295,-0.5626733080018491,-0.5622269918292097,-0.5624867309252621
838,-0.5625168637613865,-0.5635178591917702,-0.5633432952446666,-0.5625565349740518,-0.5626789892448589,-0.5622292408337201,-0.5624821763586735
839,-0.562514639492134,-0.5635307579163672,-0.5633498707382577,-0.562561171775346,-0.5626919501661478,-0.5622275670590855,-0.5624875155219344
840,-0.5625120638218416,-0.563506620260305,-0.5633505289837278,-0.5625316239232706,-0.562695737762237,-0.5622420524147556,-0.5624878221726142
841,-0.5625073728575077,-0.5635031819101124,-0.5633518295697761,-0.5625261779039613,-0.5626935375048643,-0.5622371110407047,-0.5624855794275251
842,-0.5625041907609118,-0.563492436602727,-0.5633435908562808,-0.5625154758007572,-0.5626916807457409,-0.5622327896798897,-0.5624905949077383
843,-0.5624930837032679,-0.5634780091290871,-0.5633358894222014,-0.5625153175354649,-0.5626880318485222,-0.5622437618143633,-0.5624811765523359
844,-0.5624825506117197,-0.5635061961837154,-0.5633591445420316,-0.56250654862495,-0.5627008837898354,-0.5622509895044124,-0.562487292617895
845,-0.5624720606125893,-0.5635187520943282,-0.5633546734553787,-0.5625101264228116,-0.562690842201771,-0.5622543470907095,-0.5624963413491537
846,-0.5624540922934582,-0.5635510695702758,-0.5633573902323922,-0.5624900963998214,-0.5626713062434134,-0.562254051772209,-0.5624991078652454
847,-0.5624417786976157,-0.5635206050507808,-0.5633557556914187,-0.562482363692209,-0.5626825751580514,-0.562256399320573,-0.5624959755513959
848,-0.5624413943164336,-0.56350007020873,-0.5633482801884665,-0.5624821812964692,-0.5626691693401524,-0.5622495109761881,-0.5624967085072045
849,-0.5624245246441897,-0.5634693380493336,-0.5633559221838147,-0.5624860768787491,-0.5626876287895282,-0.562239138999629,-0.5624962793638821
850,-0.562427793323643,-0.5634760459790139,-0.5633373101961715,-0.5624910155507341,-0.5626857939085481,-0.5622410428762052,-0.562497585583769
851,-0.5624276069903777,-0.5634276393219637,-0.5633403182145105,-0.562490420896866,-0.562698842988852,-0.5622366211442518,-0.5624863505627516
852,-0.5624253043225389,-0.563476301285452,-0.5633327160963352,-0.5624817720042887,-0.5627142646934813,-0.5622366428470513,-0.5624864123515424
853,-0.5624227630673488,-0.5635101672288934,-0.5633373359664736,-0.5624734911281857,-0.5627246373925593,-0.5622397370605055,-0.5624943507030395
854,-0.5624375950184488,-0.5635293677524179,-0.5633372962089878,-0.5624707898740546,-0.5627339158951796,-0.5622482671596952,-0.5624850283607559
855,-0.5624570322455936,-0.5635503940090213,-0.5633528700053133,-0.5624845678725977,-0.5627259055668468,-0.5622478719088283,-0.5624960144687272
856,-0.5624262656650956,-0.5634869255752887,-0.5633433897543192,-0.562496237859291,-0.5627226722993806,-0.5622444153545194,-0.5625031680573463
857,-0.562422360263241,-0.5635203595796366,-0.5633549413176501,-0.5625081221084132,-0.5627194234768185,-0.562244773949589,-0.5625082684076921
858,-0.5624412119451576,-0.5634688645510719,-0.56335602931366,-0.5625070240289003,-0.5627189574747335,-0.5622476604976671,-0.5625280515445021
859,-0.5624481176793166,-0.5635101293786194,-0.5633466265455065,-0.5625069760725533,-0.5626989628272929,-0.5622498659663645,-0.562519831892632
860,-0.5624550909353866,-0.5635247620660065,-0.5633634079108684,-0.5625145188511506,-0.5626962692581404,-0.5622527497705724,-0.5625257387109012
861,-0.5624565096858101,-0.5635367807437047,-0.5633719558432949,-0.5625170238482597,-0.5626927651098114,-0.5622586260829587,-0.5625258852289566
862,-0.5624577765428219,-0.5635626960188345,-0.5633950323220899,-0.5625213055966753,-0.5626898376844666,-0.5622580086019057,-0.5625295783331752
863,-0.5624729604582518,-0.5635662040458123,-0.5633813004743442,-0.5625164406012471,-0.5626931944549027,-0.5622606208834411,-0.5625327415756721
864,-0.5624858311931664,-0.5635546592737256,-0.563372028797676,-0.5625404254250052,-0.5627051596428675,-0.5622644328503816,-0.5625307672367723
865,-0.5624860145018511,-0.5635647547282205,-0.5633690512496677,-0.562524554431284,-0.5627061784351095,-0.5622645537415143,-0.5625370160343977
866,-0.562503602671926,-0.5635531593467233,-0.5633521868452153,-0.5625148214050439,-0.5627114237412688,-0.5622709463131159,-0.5625459803153986
867,-0.5625064851113407,-0.5635120341496963,-0.5633646068644065,-0.5625184921343822,-0.5627250593151388,-0.5622731741392872,-0.5625335920283785
868,-0.5625052839163518,-0.563488519608584,-0.5633601987721286,-0.5625188849570245,-0.5627222455230642,-0.5622720730073536,-0.5625467561274368
869,-0.5625241578747455,-0.5634664546912889,-0.563385867607285,-0.562519856585905,-0.562731493804431,-0.5622755030803587,-0.5625357008815323
870,-0.5625204220316944,-0.5634812050778166,-0.5633938221510063,-0.5625251444246863,-0.5627425305932099,-0.5622669958238601,-0.5625315394093116
871,-0.5625195535640092,-0.5635162959246607,-0.5633830758483628,-0.5625225962974176,-0.562728353903747,-0.5622557461460999,-0.5625294223625779
872,-0.5625224061042163,-0.5635183868324479,-0.5633899481387744,-0.5625392607696205,-0.5627337855462352,-0.5622576657119532,-0.5625269891971761
873,-0.5625168984765989,-0.5635499372803845,-0.5634027562135016,-0.562531451778139,-0.5627229009326832,-0.562254941793395,-0.5625271800774096
874,-0.5625364977918309,-0.5635515266104225,-0.5633751806338566,-0.562525540697547,-0.5627178041798621,-0.5622683785684476,-0.5625086633791342
875,-0.5625543338994076,-0.563534492520562,-0.563366169452356,-0.5625242866555766,-0.5627258817997063,-0.562272359900222,-0.5624965503495473
876,-0.5625377404486858,-0.5635138251031281,-0.5633728671376573,-0.562526712865557,-0.5627374927301257,-0.5622731471981922,-0.562496752868738
877,-0.5625660247616825,-0.5635086587612163,-0.5633984790432391,-0.5625433154340967,-0.5627450174150813,-0.5622634584135526,-0.5624952193307978
878,-0.5625662927286852,-0.5635429208241333,-0.5634118516846559,-0.5625753483158766,-0.5627530796137322,-0.5622658551569888,-0.5624986059077428
879,-0.5625724771317056,-0.5635077978160832,-0.5634140804857306,-0.5625801437166783,-0.5627514576208207,-0.5622558631313095,-0.5624991801669392
880,-0.5625838704341658,-0.5635255574416556,-0.5634179072791707,-0.5625906619714703,-0.5627631241147085,-0.5622697851656336,-0.5625086713704892
881,-0.5625904883920453,-0.5635708671011583,-0.5634083694033594,-0.5625762117164249,-0.5627637863920699,-0.5622677446843163,-0.5625145894421932
882,-0.5625794310553104,-0.5635860621091403,-0.5633726262827854,-0.562584537180128,-0.5627672060646528,-0.5622680638766987,-0.5625241295720824
883,-0.5625884271447004,-0.5635943754628858,-0.5633827509295941,-0.562571842358082,-0.5627744711813248,-0.5622706929585763,-0.5625157370871807
884,-0.5625777538915193,-0.5635623971534244,-0.5633473348518486,-0.562558710886462,-0.5627842466567867,-0.5622736122730867,-0.5625210408275221
885,-0.5625787201905479,-0.5635698947200574,-0.5633471094281345,-0.5625811722074521,-0.5627693828861142,-0.5622756388700398,-0.5625071856296445
886,-0.5626022353915667,-0.5635417173067943,-0.5633522851299906,-0.5625932245141405,-0.5627690298367891,-0.5622724304513695,-0.562505380020029
887,-0.5626035974697647,-0.5635433965155211,-0.5633582991868912,-0.5625779126612258,-0.5627684743525295,-0.5622736680986927,-0.5625263425355295
888,-0.5625954375887421,-0.5635403416251186,-0.5633471315192718,-0.5625812990789502,-0.5627647379729283,-0.5622829594767056,-0.5625128777291923
889,-0.5626043971312568,-0.563546973038465,-0.5633491991113803,-0.5625721134346554,-0.5627700696385657,-0.5622808694230006,-0.5625093307067485
890,-0.5626027145781344,-0.5635110645971481,-0.563370689002423,-0.5625613013680126,-0.5627774302171118,-0.5622670451211615,-0.5625080728109573
891,-0.5625847059333314,-0.563525870661848,-0.5633626912902893,-0.5625637711296981,-0.5627850460599942,-0.5622663280482285,-0.5625117624260875
892,-0.5625927269477289,-0.5635276081987356,-0.5633699109648409,-0.5625630932460135,-0.5627898625966329,-0.5622633028395295,-0.5625111516590418
893,-0.5626014565105734,-0.5635251343058768,-0.563372632171866,-0.562557818310065,-0.5627808763207258,-0.5622579479204395,-0.562524223729497
894,-0.562606474496133,-0.5635758185130887,-0.5633604731825028,-0.5625662515514339,-0.5627744479687306,-0.5622551082399505,-0.5625255823973847
895,-0.5626123009662276,-0.563542360156103,-0.563369432320563,-0.5625715052827611,-0.5627902171780115,-0.5622522734934015,-0.5625262914811324
896,-0.5626390121298361,-0.5635175533218472,-0.5633807787990306,-0.5625626482425833,-0.562787862643515,-0.5622513083733859,-0.562541852390284
897,-0.5626256778358777,-0.5635252496854349,-0.5633665195362835,-0.5625584219891473,-0.5627829641648192,-0.5622539121175114,-0.5625455762736506
898,-0.562621587832153,-0.563579084998589,-0.5633867288746948,-0.5625344275378996,-0.562780757564903,-0.5622536176522073,-0.562545559529573
899,-0.562612945930161,-0.563570792670082,-0.5633818623278765,-0.5625332372125188,-0.562771554810156,-0.5622514119269921,-0.5625548026356813
900,-0.5626135401468637,-0.5636148613869943,-0.5633921225997367,-0.562546558534859,-0.5627740539450009,-0.5622527016210475,-0.5625582335726224
901,-0.5626176040667424,-0.5635869881929715,-0.5633796906761959,-0.5625549847941597,-0.5627845248871368,-0.5622494054109132,-0.5625529235948546
902,-0.5626018447559998,-0.5635438403296873,-0.563405999332896,-0.5625716207193211,-0.562782425950465,-0.5622551481241451,-0.5625695767215864
903,-0.5626252247637827,-0.5635680941702607,-0.563387408470727,-0.5625733783414845,-0.5627517635312984,-0.562247941455676,-0.5625679821724445
904,-0.5626206710710744,-0.5635765088264894,-0.5633879870828014,-0.5625655171313431,-0.5627520269767672,-0.5622590763048254,-0.5625604544472896
905,-0.5625898687468623,-0.5635531988255934,-0.56336615277039,-0.5625773518300027,-0.5627485829068455,-0.5622469250983502,-0.5625613595085767
906,-0.5625921858134043,-0.5635603921706391,-0.5633589487941421,-0.5625627225637547,-0.562743258932663,-0.5622492507354852,-0.5625613808148388
907,-0.5625770816811768,-0.5635595602652524,-0.5633484758630746,-0.5625378377389605,-0.5627499832315939,-0.5622520142583852,-0.5625639993994371
908,-0.5625737440862132,-0.5635796283347428,-0.5633743490697466,-0.5625355853117029,-0.5627540547526066,-0.5622567999598898,-0.5625575586227292
909,-0.562563501755573,-0.5635695175285094,-0.5633712731790884,-0.56254560684841,-0.562756349144985,-0.562252951737433,-0.5625680627465393
910,-0.5625437513372312,-0.5635639601382115,-0.5633636595332255,-0.562539292986245,-0.5627496410648345,-0.5622566128433172,-0.5625596840132916
911,-0.5625415804793318,-0.5635322134889618,-0.5633818143344865,-0.562544248294466,-0.5627330577126909,-0.5622558787671508,-0.5625576411475597
912,-0.5625470763279693,-0.5635166532778431,-0.5633679441214804,-0.5625358418517435,-0.5627363308652156,-0.5622593799119918,-0.5625677115548692
913,-0.562548729553106,-0.5635415461534733,-0.5633733363015326,-0.5625247792659418,-0.5627434956914249,-0.5622448689432857,-0.5625686716896762
914,-0.5625429217875542,-0.5635269706407033,-0.5633658900816111,-0.5625252716708171,-0.5627373502350957,-0.5622491116738162,-0.5625621401525466
915,-0.5625515265194877,-0.5635574097337473,-0.5633634078478185,-0.5625126191660585,-0.5627344072197211,-0.5622442780014951,-0.5625560749498543
916,-0.562537213996877,-0.5635309232962918,-0.5633632155597161,-0.5625208362758448,-0.5627399105583875,-0.5622511893653286,-0.5625565204925215
917,-0.5625358651399965,-0.5635692552207482,-0.5633414378781821,-0.5625327417705404,-0.5627667683481328,-0.5622638484535285,-0.5625574175025053
918,-0.5625447729228344,-0.5635659297034393,-0.5633521324249782,-0.5625346347268088,-0.5627669017879717,-0.5622694873746571,-0.5625591660602595
919,-0.5625406343433668,-0.5635597767576307,-0.5633339777776557,-0.5625339534607026,-0.5627717539292341,-0.5622701612823846,-0.5625601801019163
920,-0.5625302232777002,-0.5635820622314346,-0.5633502487026101,-0.5625226536988776,-0.5627633332587338,-0.5622738686506324,-0.5625547016880784
921,-0.5625432009703836,-0.5635865775779509,-0.5633883906959307,-0.5625324672921543,-0.562763886760171,-0.5622782242736877,-0.5625550856567222
922,-0.562523430888261,-0.5635269720022832,-0.5634000007608854,-0.5625317088553411,-0.5627582706158121,-0.5622814341811033,-0.5625526416295138
923,-0.5625344005298275,-0.5635036291050919,-0.5633900331662042,-0.5625284294907185,-0.5627647407621343,-0.562296822997646,-0.5625559721449177
924,-0.5625075281870916,-0.5635491791936844,-0.5633559423358978,-0.5625201193145931,-0.562805763617656,-0.5622916693228581,-0.5625549068976881
925,-0.5625018622741331,-0.5635536945122596,-0.5633345476991667,-0.5625276461578558,-0.5628032387719912,-0.562306111951768,-0.5625523227771585
926,-0.562491378101754,-0.5635741724387223,-0.5633375633105306,-0.562528651303242,-0.5627927166824178,-0.5623071970532546,-0.5625588087828347
927,-0.5624828204734618,-0.5636014441297225,-0.5633389375742607,-0.5625289222189201,-0.5628021324469306,-0.5623024754055261,-0.5625523905759386
928,-0.5624779621330865,-0.5636148380926447,-0.5633308408797535,-0.5625197962088158,-0.5627996589027054,-0.5623042114130707,-0.5625545203836374
929,-0.5624701995906988,-0.5635863755480403,-0.5633341049286131,-0.5625168980235951,-0.5627848475515448,-0.5623086054737084,-0.562556706042163
930,-0.5624621461191501,-0.5635646550080076,-0.5633326835786024,-0.5625032425296771,-0.5627841574960353,-0.5623054929865066,-0.5625581301547797
931,-0.5624322942316463,-0.5635595619226037,-0.5633386811295541,-0.562506231841115,-0.5627659583221292,-0.5623064679944587,-0.5625579732644438
932,-0.562430776315701,-0.5635774809031447,-0.5633260588408733,-0.5624871964337922,-0.5627727922387048,-0.5623096794734611,-0.5625525826851803
933,-0.5624448107826399,-0.5636017058032732,-0.5633203126880544,-0.562474706844748,-0.5627750988419774,-0.5623068865287386,-0.5625528372789083
934,-0.5624542245548256,-0.5636011662967394,-0.5633298833498666,-0.5624680175449147,-0.5627725276139554,-0.56230619301593,-0.5625538837141626
935,-0.5624516408385895,-0.5635857919621655,-0.5633175018203191,-0.5624747225149321,-0.5627719498327987,-0.5622989349790368,-0.5625524053597287
936,-0.5624793286688018,-0.5635920454463758,-0.5633451207817819,-0.5624643866358761,-0.5627539881104913,-0.5622919938135799,-0.5625526402525755
937,-0.562464675173978,-0.5636469904604023,-0.5633633078799724,-0.5624785205139328,-0.5627708043102105,-0.5622832204410159,-0.5625504371941886
938,-0.5624801101617979,-0.5636435215039571,-0.5633578258226632,-0.5624606493982389,-0.5627783957791815,-0.562295725285621,-0.562547616235388
939,-0.5624704846205161,-0.5636319280921414,-0.5633708500631611,-0.5624625442527806,-0.5627995629914819,-0.5622929267896895,-0.5625511220361052
940,-0.5624759772475293,-0.5636349630679427,-0.5633679751497109,-0.5624646865870435,-0.5627986739166065,-0.5622856169365436,-0.562552962728173
941,-0.5625040072624782,-0.5636246354473251,-0.5633796334923311,-0.5624742421206771,-0.5627986158201032,-0.5622853813545571,-0.5625512621558515
942,-0.5625049548101578,-0.5636152275975773,-0.5633526235391104,-0.5624804872382912,-0.5628002992231783,-0.5622865939918765,-0.5625528504271081
943,-0.5625125286763607,-0.5636418202320589,-0.5633443468958533,-0.5624719778204115,-0.5628087699942155,-0.5622853319318217,-0.5625540597917509
944,-0.5625200237534117,-0.5636589317800972,-0.5633425579427169,-0.5624767778043069,-0.5628038990252633,-0.5622840234585238,-0.5625419008805923
945,-0.5625373366157256,-0.5636989815280004,-0.5633265630639748,-0.562459799775917,-0.562809930535528,-0.5622869473566818,-0.562544852357491
946,-0.5625475085672306,-0.5636881144268098,-0.5633336147906693,-0.5624716634905382,-0.5628076238453671,-0.5622676133685984,-0.5625542010513813
947,-0.5625473534346267,-0.5636869904777524,-0.5633275553150141,-0.5624722322660869,-0.5627999680030582,-0.5622793115381289,-0.5625489323648211
948,-0.5625524162714387,-0.5636576339133653,-0.5633345067060338,-0.5624668381695447,-0.562798861369301,-0.562280214256844,-0.5625579257620895
949,-0.5625488858961203,-0.56367926163679,-0.5633618640746975,-0.5624778057423502,-0.5627863045062655,-0.5622808989579722,-0.562552437987975
950,-0.5625581291684816,-0.5636806558437374,-0.5633517623425524,-0.5624925629662739,-0.5627661103630255,-0.5622848986252876,-0.5625457224459082
951,-0.5625642433786672,-0.5636856372846678,-0.5633287986375526,-0.5624958762817822,-0.5627611447612589,-0.5622839528129406,-0.5625446811121535
952,-0.56255235435269,-0.5637025820331807,-0.5633277258263354,-0.5624953245922146,-0.5627508385654081,-0.5622833911536496,-0.5625238974046411
953,-0.562579296866346,-0.5636947510130219,-0.5633467159379035,-0.5625110053370941,-0.562751848367854,-0.5622787939675106,-0.562516622535396
954,-0.5625491753898807,-0.5636902338589624,-0.5633504553787256,-0.5625215806461509,-0.5627738718148326,-0.562270740963386,-0.5624981701073104
955,-0.5625466230077318,-0.5637016878821014,-0.5633674199719282,-0.5625103686601169,-0.5627744504003593,-0.5622740894163968,-0.5625116955674792
956,-0.5625659246086638,-0.5636902638218186,-0.5633636429918346,-0.5625211828163702,-0.5627380660075144,-0.5622650340373558,-0.5625182952467022
957,-0.5625611280306797,-0.5636787284118595,-0.563354332574631,-0.5625218788920249,-0.5627350709143648,-0.5622702525949721,-0.5625191504608216
958,-0.5625623051714688,-0.5636622575050458,-0.5633561888112381,-0.5625314359273383,-0.5627341227536641,-0.5622640774049585,-0.5625199555529735
959,-0.5625700554984787,-0.563658628719777,-0.5633567628596838,-0.5625198666095059,-0.5627128398065355,-0.562259112383952,-0.5625216671998308
960,-0.562556786591283,-0.5636843662598106,-0.5633490043304495,-0.5625245410370007,-0.5627176941734553,-0.5622432661471337,-0.5625153529273633
961,-0.5625702858607331,-0.5636801708323026,-0.5633455279342817,-0.5625164189760821,-0.5627151566055596,-0.5622497594850474,-0.5625112427767669
962,-0.5625646985311517,-0.5636944899039642,-0.563343471837195,-0.5625234702442121,-0.5627273278735218,-0.5622373400062387,-0.5625097694860017
963,-0.5625582102473244,-0.5636956376973353,-0.5633474310155931,-0.5625198075069577,-0.5627329208548193,-0.5622263816820948,-0.5625092858442707
964,-0.5625542789590249,-0.5636451123320465,-0.5633361375990553,-0.5625171280133122,-0.5627439703498128,-0.5622253934592295,-0.562512934098042
965,-0.5625266418655226,-0.5636534772124808,-0.5633403892457589,-0.5625104202205717,-0.5627206702328381,-0.5622249987117213,-0.5625107387349974
966,-0.5625568687899337,-0.5636733341426442,-0.563330378220485,-0.5625168924503525,-0.5627261127124841,-0.5622229449099283,-0.5624959787494372
967,-0.5625680875564281,-0.5637066318923923,-0.5633429164647614,-0.5625097085722145,-0.5627002524154604,-0.5622234782641515,-0.5625041362601113
968,-0.5625624324135904,-0.5636811311907256,-0.5633397091902036,-0.5625181374793625,-0.5627126112118362,-0.5622246823309099,-0.5625111492448748
969,-0.5625768059602383,-0.5636859455602578,-0.5633290273496587,-0.5625047874418538,-0.5627327724672735,-0.5622234994189014,-0.5625079916487957
970,-0.5625739441854714,-0.5636725260284909,-0.5633366399758906,-0.5625069094151379,-0.5627333661785103,-0.5622294834603984,-0.5625194691788488
971,-0.5625684571044266,-0.5636544141034598,-0.5633528526941634,-0.5625020413325428,-0.56273611587287,-0.5622406342026987,-0.5625220155005808
972,-0.5625812725402863,-0.563649523587182,-0.5633466344323815,-0.56251051984627,-0.5627468311638278,-0.5622467129346824,-0.5625238571824632
973,-0.5625691757733204,-0.5636113452674985,-0.5633531743619905,-0.5625244399081072,-0.5627631960360242,-0.562253055423318,-0.5625223043365489
974,-0.5625988721709076,-0.5636125420142637,-0.5633800756199988,-0.5625375984876971,-0.5627761350376079,-0.5622560416647727,-0.5625260796278295
975,-0.5625885680035367,-0.5636146551057276,-0.5633638618160671,-0.5625446997501529,-0.5627772295164227,-0.5622546122115154,-0.5625235399204771
976,-0.5625878358640989,-0.5636204678166088,-0.5633446357420014,-0.5625393654032164,-0.5627758884525186,-0.5622552899962971,-0.5625271647880851
977,-0.5626006608965688,-0.5636496415041045,-0.5633298680087248,-0.562565936645223,-0.5627601201141623,-0.5622503936872497,-0.5625301500417675
978,-0.5626000355622887,-0.5636437884759676,-0.5633293182398563,-0.5625693813986188,-0.5627578174483215,-0.5622483725823063,-0.5625514407357294
979,-0.5625747814205725,-0.5636390080170055,-0.5633319037908231,-0.5625770396155324,-0.5627453555145187,-0.5622453811746687,-0.5625498632460812
980,-0.5625718970449186,-0.5636331562493619,-0.5633539396566054,-0.562576413826052,-0.5627260472729508,-0.5622358519571384,-0.5625521792281426
981,-0.5625736987040968,-0.5635985346108038,-0.5633490129175149,-0.5625726956383462,-0.5627293475544661,-0.5622333316479058,-0.5625518431580135
982,-0.5625550730840093,-0.5635540604843658,-0.5633464957996174,-0.5625661938995281,-0.5627323167804912,-0.5622325944082456,-0.5625507080260291
983,-0.5625630479480644,-0.563547587598686,-0.5633644537030332,-0.5625635507653226,-0.5627130550464624,-0.5622271202825939,-0.5625540066655835
984,-0.5625530635627803,-0.563518129960828,-0.5633745639144354,-0.5625624816814733,-0.5627228997225416,-0.5622302811202742,-0.5625554509143198
985,-0.5625620487547367,-0.5635312496688069,-0.5633820028264855,-0.5625551662787647,-0.5627258802688606,-0.5622286698489664,-0.5625532289373479
986,-0.5625459422441164,-0.5635756230905292,-0.5633888781002805,-0.5625555599888512,-0.5627237595125496,-0.56222787788251,-0.5625514013951547
987,-0.5625599396610386,-0.5635932627937807,-0.5633926672481215,-0.5625537461788682,-0.5627120246754559,-0.5622227085421669,-0.5625524047564009
988,-0.5625491933089825,-0.5636100024593317,-0.5633828564460333,-0.5625605261781613,-0.5626988731188012,-0.5622235848229137,-0.5625519022784082
989,-0.5625357259493092,-0.5636162680207748,-0.5633815491773098,-0.5625649665788421,-0.5627102022823022,-0.5622257307518723,-0.5625533569259509
990,-0.5625406764210604,-0.5636275003722824,-0.5633779506677997,-0.5625636872892813,-0.5626955492723296,-0.562239696181746,-0.5625545208754871
991,-0.5625452814337782,-0.5636017883519592,-0.5633858449954803,-0.5625660787543211,-0.5626882997258649,-0.5622470907124318,-0.5625542501919674
992,-0.5625330544012282,-0.5635993120148969,-0.5633835298090605,-0.5625667096129446,-0.5626964014198941,-0.5622446522031623,-0.5625529472171874
993,-0.5625568268933006,-0.5635845118689092,-0.5633752782403123,-0.5625609541423974,-0.5627017791623423,-0.5622437623734742,-0.5625543979888056
994,-0.5625547726499474,-0.5636095326824919,-0.5633872665142835,-0.5625706089411222,-0.5626970714517522,-0.5622411247299715,-0.5625527358580659
995,-0.5625339825016855,-0.5635859130289064,-0.5633809823422549,-0.5625682347841056,-0.5627102292007594,-0.5622444532254764,-0.5625508171107106
996,-0.5625220183073303,-0.563625748929044,-0.5633792805312318,-0.5625806857107881,-0.562705753805272,-0.5622403357087318,-0.5625426255841954
997,-0.5625119613290671,-0.5636247575948042,-0.5633681501577532,-0.5625829446319938,-0.5627015183214857,-0.5622355748878035,-0.5625432351592823
998,-0.5625098859103783,-0.5636355770856616,-0.5633658150855853,-0.5625929357729073,-0.5626894016166938,-0.5622305894318489,-0.5625388873240272
999,-0.5625413046234202,-0.5636594104445803,-0.5633720582439783,-0.5625911626454423,-0.5626883997616895,-0.5622365717985831,-0.5625384724137443


==> avg_llh_byinitials_I2N1000_base.csv <==
t,close,midway,distant
0,-1.073353,-2.316414,-9.160229
1,-0.740150,-0.953161,-1.237379
2,-0.645531,-0.732702,-0.855818
3,-0.601139,-0.652317,-0.754280
4,-0.582929,-0.619864,-0.722507
5,-0.573854,-0.605588,-0.711394
6,-0.569378,-0.596822,-0.703377
7,-0.565765,-0.590688,-0.695648
8,-0.564886,-0.586016,-0.689624
9,-0.563016,-0.582074,-0.682214
10,-0.563960,-0.578802,-0.675594
11,-0.562957,-0.576763,-0.668097
12,-0.562942,-0.573674,-0.661530
13,-0.562123,-0.571707,-0.655134
14,-0.561661,-0.569553,-0.649633
15,-0.562069,-0.570008,-0.642652
16,-0.562374,-0.567901,-0.636371
17,-0.560462,-0.566589,-0.628658
18,-0.561155,-0.565642,-0.623109
19,-0.561782,-0.565968,-0.616270
20,-0.561473,-0.565095,-0.609951


==> avg_llh_bymethod_GMM8.csv <==
t,gmm_em,base_em
0,-2.707145,-1.590431
1,-0.703924,-0.836430
2,-0.673528,-0.698065
3,-0.662776,-0.662179
4,-0.657633,-0.651771
5,-0.654348,-0.647709
6,-0.652013,-0.644970
7,-0.649895,-0.643455
8,-0.647624,-0.642877
9,-0.645393,-0.641353
10,-0.643456,-0.639963
11,-0.642514,-0.638613
12,-0.640677,-0.637204
13,-0.639822,-0.637129
14,-0.638029,-0.636389
15,-0.637984,-0.637063
16,-0.637041,-0.635007
17,-0.635766,-0.634045
18,-0.635020,-0.633926
19,-0.633932,-0.632761
20,-0.634095,-0.633575
21,-0.634036,-0.632516
22,-0.633154,-0.632103
23,-0.632928,-0.631727
24,-0.631797,-0.631765
25,-0.631321,-0.630156
26,-0.631433,-0.631194
27,-0.630457,-0.629441
28,-0.629997,-0.630493
29,-0.630151,-0.629354
30,-0.630101,-0.630455
31,-0.629474,-0.629754
32,-0.629193,-0.629718
33,-0.629501,-0.628649
34,-0.629507,-0.629363
35,-0.628564,-0.629042
36,-0.628752,-0.629100
37,-0.628647,-0.641218
38,-0.628188,-0.629298
39,-0.628702,-0.629582
40,-0.627762,-0.627931
41,-0.627520,-0.628528
42,-0.627645,-0.628042
43,-0.627350,-0.629122
44,-0.626907,-0.629081
45,-0.626344,-0.628017
46,-0.626344,-0.628335
47,-0.626326,-0.628468
48,-0.625746,-0.628534
49,-0.625297,-0.628486
50,-0.625040,-0.628189
51,-0.625160,-0.629177
52,-0.624672,-0.638936
53,-0.624462,-0.628390
54,-0.624429,-0.627688
55,-0.624649,-0.627960
56,-0.622932,-0.627103
57,-0.622708,-0.640174
58,-0.622825,-0.639414
59,-0.622164,-0.628947
60,-0.622234,-0.629689
61,-0.621922,-0.629154
62,-0.621828,-0.628652
63,-0.622130,-0.628357
64,-0.621427,-0.639653
65,-0.621343,-0.639408
66,-0.620418,-0.628394
67,-0.620092,-0.629368
68,-0.619240,-0.628291
69,-0.619464,-0.628534
70,-0.618916,-0.628584
71,-0.618628,-0.639855
72,-0.618390,-0.638314
73,-0.617913,-0.628739
74,-0.617562,-0.627314
75,-0.617025,-0.628963
76,-0.617222,-0.639878
77,-0.617357,-0.628202
78,-0.616486,-0.628543
79,-0.617006,-0.639683
80,-0.615651,-0.628667
81,-0.615293,-0.627750
82,-0.614970,-0.628749
83,-0.615574,-0.629031
84,-0.614649,-0.628102
85,-0.614076,-0.627149
86,-0.613991,-0.627628
87,-0.614332,-0.639086
88,-0.614223,-0.628168
89,-0.613507,-0.628365
90,-0.613307,-0.639115
91,-0.613055,-0.629127
92,-0.612454,-0.627754
93,-0.612245,-0.639898
94,-0.611569,-0.627611
95,-0.612302,-0.628555
96,-0.611668,-0.628095
97,-0.611328,-0.628022
98,-0.611091,-0.628996
99,-0.611594,-0.650160
100,-0.610257,-0.627896
101,-0.610429,-0.627869
102,-0.610370,-0.627255
103,-0.610297,-0.628204
104,-0.609746,-0.628445
105,-0.609713,-0.640376
106,-0.609170,-0.639041
107,-0.609271,-0.628475
108,-0.609042,-0.627948
109,-0.609297,-0.638789
110,-0.609135,-0.627628
111,-0.608617,-0.628953
112,-0.608955,-0.628390
113,-0.608547,-0.628327
114,-0.608389,-0.640579
115,-0.608395,-0.628065
116,-0.608107,-0.639328
117,-0.608538,-0.628226
118,-0.607773,-0.628344
119,-0.607593,-0.628298
120,-0.607691,-0.629490
121,-0.607885,-0.629235
122,-0.607339,-0.628465
123,-0.607329,-0.628597
124,-0.606787,-0.628180
125,-0.606641,-0.628493
126,-0.606096,-0.628667
127,-0.606394,-0.628349
128,-0.606386,-0.640418
129,-0.605989,-0.628355
130,-0.605764,-0.628251
131,-0.605804,-0.639047
132,-0.605919,-0.628034
133,-0.605710,-0.639140
134,-0.605967,-0.627221
135,-0.605837,-0.628490
136,-0.605364,-0.629030
137,-0.605633,-0.629133
138,-0.605781,-0.628062
139,-0.605804,-0.627687
140,-0.605592,-0.627811
141,-0.605450,-0.628652
142,-0.605175,-0.639745
143,-0.604217,-0.627819
144,-0.605183,-0.628000
145,-0.604531,-0.639478
146,-0.604691,-0.628465
147,-0.604302,-0.628454
148,-0.604221,-0.628932
149,-0.604329,-0.627474
150,-0.604135,-0.638836
151,-0.603589,-0.639050
152,-0.604371,-0.627523
153,-0.603591,-0.628307
154,-0.604444,-0.628720
155,-0.604091,-0.627745
156,-0.603980,-0.640424
157,-0.603793,-0.628170
158,-0.603061,-0.640345
159,-0.603183,-0.626759
160,-0.603197,-0.629150
161,-0.603372,-0.639090
162,-0.602961,-0.627671
163,-0.603097,-0.639665
164,-0.602923,-0.627601
165,-0.602945,-0.628724
166,-0.602650,-0.627749
167,-0.603049,-0.628314
168,-0.602746,-0.627382
169,-0.602594,-0.628495
170,-0.602660,-0.639766
171,-0.602341,-0.629072
172,-0.601916,-0.628952
173,-0.602107,-0.628942
174,-0.602483,-0.628495
175,-0.601733,-0.628646
176,-0.602130,-0.638962
177,-0.601637,-0.627807
178,-0.601738,-0.640504
179,-0.600815,-0.638459
180,-0.601837,-0.629092
181,-0.601272,-0.639763
182,-0.601336,-0.628923
183,-0.600677,-0.627802
184,-0.600568,-0.628375
185,-0.601107,-0.628857
186,-0.600743,-0.639421
187,-0.600413,-0.628146
188,-0.600699,-0.627872
189,-0.600150,-0.628105
190,-0.599881,-0.639327
191,-0.599913,-0.628557
192,-0.600430,-0.629172
193,-0.599549,-0.638859
194,-0.599508,-0.628293
195,-0.600361,-0.628044
196,-0.599652,-0.629478
197,-0.599552,-0.627590
198,-0.599470,-0.638796
199,-0.599773,-0.628421
200,-0.599661,-0.629338
201,-0.599169,-0.629020
202,-0.598402,-0.628065
203,-0.598863,-0.628997
204,-0.598963,-0.627329
205,-0.598521,-0.628730
206,-0.598772,-0.638201
207,-0.598618,-0.638776
208,-0.598139,-0.628713
209,-0.598198,-0.639838
210,-0.597677,-0.627451
211,-0.598032,-0.639080
212,-0.598265,-0.629139
213,-0.597970,-0.628416
214,-0.597637,-0.639032
215,-0.597899,-0.628817
216,-0.597004,-0.628577
217,-0.597622,-0.628787
218,-0.597030,-0.627795
219,-0.596940,-0.629069
220,-0.596472,-0.638409
221,-0.597073,-0.627241
222,-0.596803,-0.627300
223,-0.597277,-0.628476
224,-0.596876,-0.628225
225,-0.596465,-0.629373
226,-0.596622,-0.651295
227,-0.596563,-0.628003
228,-0.596013,-0.628477
229,-0.595360,-0.627704
230,-0.596007,-0.628952
231,-0.595888,-0.628871
232,-0.596056,-0.628222
233,-0.595579,-0.628624
234,-0.595407,-0.628647
235,-0.595551,-0.628690
236,-0.596097,-0.639985
237,-0.595545,-0.627741
238,-0.595771,-0.628653
239,-0.595340,-0.628868
240,-0.594733,-0.629228
241,-0.594577,-0.627249
242,-0.594659,-0.627934
243,-0.595399,-0.627652
244,-0.594813,-0.628353
245,-0.594809,-0.628530
246,-0.595133,-0.628143
247,-0.594526,-0.626965
248,-0.595120,-0.639816
249,-0.594598,-0.639988
250,-0.595139,-0.628929
251,-0.594601,-0.638778
252,-0.594412,-0.628005
253,-0.593909,-0.628819
254,-0.594551,-0.638883
255,-0.593568,-0.628405
256,-0.593947,-0.628925
257,-0.593962,-0.628175
258,-0.593500,-0.628210
259,-0.593942,-0.628618
260,-0.594405,-0.628627
261,-0.593749,-0.628847
262,-0.593319,-0.639275
263,-0.593834,-0.628797
264,-0.593286,-0.627941
265,-0.593733,-0.628115
266,-0.593356,-0.639164
267,-0.593804,-0.628350
268,-0.593472,-0.629578
269,-0.593602,-0.626961
270,-0.593079,-0.629251
271,-0.593538,-0.638592
272,-0.593227,-0.639200
273,-0.593259,-0.628314
274,-0.592755,-0.640245
275,-0.593209,-0.628702
276,-0.592567,-0.628963
277,-0.592804,-0.639565
278,-0.592642,-0.640021
279,-0.592926,-0.628684
280,-0.592585,-0.629527
281,-0.592573,-0.638956
282,-0.592778,-0.627694
283,-0.593096,-0.627912
284,-0.592766,-0.628339
285,-0.592613,-0.628176
286,-0.592647,-0.639908
287,-0.592691,-0.640127
288,-0.592223,-0.628409
289,-0.592307,-0.628829
290,-0.592504,-0.627632
291,-0.592300,-0.628569
292,-0.592495,-0.628222
293,-0.592921,-0.638442
294,-0.592450,-0.629284
295,-0.591956,-0.628082
296,-0.592116,-0.627540
297,-0.592297,-0.628213
298,-0.591474,-0.627983
299,-0.592089,-0.627446
300,-0.592250,-0.639185
301,-0.592147,-0.627870
302,-0.592053,-0.628052
303,-0.592296,-0.627774
304,-0.592152,-0.627088
305,-0.592105,-0.638304
306,-0.591801,-0.639468
307,-0.592068,-0.639486
308,-0.591708,-0.650508
309,-0.591711,-0.627768
310,-0.592209,-0.628783
311,-0.590923,-0.639369
312,-0.591860,-0.628131
313,-0.591837,-0.627868
314,-0.592011,-0.629526
315,-0.591726,-0.639547
316,-0.591672,-0.628588
317,-0.591270,-0.629270
318,-0.590964,-0.627424
319,-0.591880,-0.628242
320,-0.591602,-0.628730
321,-0.591054,-0.639155
322,-0.591768,-0.639324
323,-0.590859,-0.638903
324,-0.591155,-0.639651
325,-0.591434,-0.627102
326,-0.592017,-0.639132
327,-0.591105,-0.627743
328,-0.591476,-0.639540
329,-0.591380,-0.628893
330,-0.591018,-0.628474
331,-0.590753,-0.640786
332,-0.591797,-0.628112
333,-0.590848,-0.627395
334,-0.591279,-0.628798
335,-0.591178,-0.627842
336,-0.591745,-0.628179
337,-0.591061,-0.628664
338,-0.591317,-0.639458
339,-0.591090,-0.639132
340,-0.591352,-0.627917
341,-0.590945,-0.629268
342,-0.591381,-0.628327
343,-0.591339,-0.627978
344,-0.591131,-0.627157
345,-0.591084,-0.628762
346,-0.590673,-0.628510
347,-0.590955,-0.628708
348,-0.590844,-0.628293
349,-0.591055,-0.638700
350,-0.590881,-0.628925
351,-0.591012,-0.628622
352,-0.590701,-0.627073
353,-0.590960,-0.627859
354,-0.591288,-0.628092
355,-0.590814,-0.628600
356,-0.591255,-0.628012
357,-0.590266,-0.628331
358,-0.590981,-0.627717
359,-0.591356,-0.639642
360,-0.590982,-0.628458
361,-0.590839,-0.637585
362,-0.591009,-0.629291
363,-0.590349,-0.629572
364,-0.590717,-0.627765
365,-0.590809,-0.639593
366,-0.590538,-0.628159
367,-0.590660,-0.629035
368,-0.591087,-0.627716
369,-0.590211,-0.638655
370,-0.590805,-0.638591
371,-0.590628,-0.627451
372,-0.590676,-0.627563
373,-0.590623,-0.639704
374,-0.590621,-0.638440
375,-0.590374,-0.627729
376,-0.590371,-0.628461
377,-0.590506,-0.627470
378,-0.590654,-0.628467
379,-0.590619,-0.629580
380,-0.590546,-0.628784
381,-0.590229,-0.628650
382,-0.590801,-0.628348
383,-0.590253,-0.628424
384,-0.590672,-0.639692
385,-0.590434,-0.627931
386,-0.590048,-0.639904
387,-0.590132,-0.627781
388,-0.590681,-0.638712
389,-0.590239,-0.628700
390,-0.590728,-0.639412
391,-0.590321,-0.628540
392,-0.590453,-0.629274
393,-0.590635,-0.628293
394,-0.590037,-0.627656
395,-0.590298,-0.627473
396,-0.590391,-0.628054
397,-0.590124,-0.638667
398,-0.589993,-0.628127
399,-0.590216,-0.640191
400,-0.590490,-0.639517
401,-0.590217,-0.628918
402,-0.590539,-0.629633
403,-0.590173,-0.628125
404,-0.590435,-0.628461
405,-0.590434,-0.627871
406,-0.590087,-0.639843
407,-0.589823,-0.628633
408,-0.590314,-0.628135
409,-0.590442,-0.628560
410,-0.590238,-0.628041
411,-0.590585,-0.630044
412,-0.589754,-0.628956
413,-0.590320,-0.629247
414,-0.590019,-0.627907
415,-0.589980,-0.628770
416,-0.590016,-0.629329
417,-0.590049,-0.627864
418,-0.590529,-0.627709
419,-0.589943,-0.628252
420,-0.589918,-0.627197
421,-0.590176,-0.628187
422,-0.589647,-0.628925
423,-0.590299,-0.628203
424,-0.590203,-0.639335
425,-0.590053,-0.639036
426,-0.590281,-0.628405
427,-0.590094,-0.628914
428,-0.590477,-0.627570
429,-0.590261,-0.628751
430,-0.590293,-0.639270
431,-0.590246,-0.628878
432,-0.589356,-0.628583
433,-0.589556,-0.627936
434,-0.589767,-0.628265
435,-0.589875,-0.628137
436,-0.589999,-0.638424
437,-0.589725,-0.628756
438,-0.590075,-0.628277
439,-0.590148,-0.628094
440,-0.590012,-0.638948
441,-0.589996,-0.628703
442,-0.589716,-0.637956
443,-0.590041,-0.639662
444,-0.589953,-0.627936
445,-0.589315,-0.628857
446,-0.589644,-0.638456
447,-0.589628,-0.639220
448,-0.589874,-0.638995
449,-0.589820,-0.638610
450,-0.589788,-0.640718
451,-0.589658,-0.627432
452,-0.589818,-0.627998
453,-0.589540,-0.628422
454,-0.589874,-0.627991
455,-0.589896,-0.628325
456,-0.589671,-0.638578
457,-0.590134,-0.628284
458,-0.590069,-0.640030
459,-0.589860,-0.627779
460,-0.589410,-0.629242
461,-0.589680,-0.627972
462,-0.590275,-0.638269
463,-0.589910,-0.628206
464,-0.589879,-0.638933
465,-0.589938,-0.638917
466,-0.589922,-0.627945
467,-0.590065,-0.639338
468,-0.589852,-0.628195
469,-0.589931,-0.628792
470,-0.589954,-0.639409
471,-0.589740,-0.627093
472,-0.589616,-0.628372
473,-0.590005,-0.628610
474,-0.589586,-0.628703
475,-0.589613,-0.638801
476,-0.589705,-0.628631
477,-0.590004,-0.628799
478,-0.589453,-0.627782
479,-0.589846,-0.628344
480,-0.589959,-0.629100
481,-0.589660,-0.627445
482,-0.589546,-0.628782
483,-0.589585,-0.627181
484,-0.589803,-0.630065
485,-0.589724,-0.628438
486,-0.589233,-0.626657
487,-0.589377,-0.627801
488,-0.589400,-0.627522
489,-0.589408,-0.628475
490,-0.589854,-0.639147
491,-0.589827,-0.628966
492,-0.589677,-0.639405
493,-0.589941,-0.628475
494,-0.589593,-0.639283
495,-0.589586,-0.639157
496,-0.589781,-0.639370
497,-0.589626,-0.628883
498,-0.589520,-0.639627
499,-0.589323,-0.638502


==> avg_llh_bymethod_censored_multi_fixdiscount10.csv <==
t,censored_em,em_complete
0,-0.960342,-0.895383
1,-0.792889,-0.604151
2,-0.672909,-0.502875
3,-0.612790,-0.453548
4,-0.569447,-0.424604
5,-0.550356,-0.407643
6,-0.536498,-0.398513
7,-0.525935,-0.392260
8,-0.514401,-0.388097
9,-0.503437,-0.384552
10,-0.496408,-0.382144
11,-0.490496,-0.380726
12,-0.484032,-0.378966
13,-0.479324,-0.377745
14,-0.475025,-0.376882
15,-0.468109,-0.376168
16,-0.468321,-0.374775
17,-0.461258,-0.373897
18,-0.459286,-0.373717
19,-0.455564,-0.372528
20,-0.452048,-0.371859
21,-0.450014,-0.370742
22,-0.447687,-0.369824
23,-0.447516,-0.369140
24,-0.440824,-0.369301
25,-0.438902,-0.368129
26,-0.434998,-0.367214
27,-0.434641,-0.366907
28,-0.433462,-0.367186
29,-0.431037,-0.366576
30,-0.429079,-0.366599
31,-0.429864,-0.366268
32,-0.426588,-0.365060
33,-0.424799,-0.365242
34,-0.424597,-0.364696
35,-0.421365,-0.364180
36,-0.420676,-0.364578
37,-0.418383,-0.364308
38,-0.416310,-0.363856
39,-0.413835,-0.363534
40,-0.411648,-0.363697
41,-0.410769,-0.363294
42,-0.410901,-0.362552
43,-0.408948,-0.362535
44,-0.407784,-0.362055
45,-0.406536,-0.362401
46,-0.406363,-0.362452
47,-0.406518,-0.361550
48,-0.404083,-0.361705
49,-0.403307,-0.361748
50,-0.402678,-0.361667
51,-0.400678,-0.361026
52,-0.400050,-0.361611
53,-0.398942,-0.361101
54,-0.397801,-0.360814
55,-0.397348,-0.360743
56,-0.396059,-0.361573
57,-0.394933,-0.360750
58,-0.395588,-0.360577
59,-0.394481,-0.360428
60,-0.393326,-0.360608
61,-0.393221,-0.359843
62,-0.393921,-0.359772
63,-0.394887,-0.360060
64,-0.393438,-0.359549
65,-0.393267,-0.359835
66,-0.393107,-0.359517
67,-0.392576,-0.360124
68,-0.391645,-0.359496
69,-0.391264,-0.359434
70,-0.391006,-0.359386
71,-0.389304,-0.359335
72,-0.388558,-0.359551
73,-0.388186,-0.359303
74,-0.389294,-0.359697
75,-0.387299,-0.359159
76,-0.387799,-0.359073
77,-0.385290,-0.358457
78,-0.385272,-0.359112
79,-0.384684,-0.358571
80,-0.381748,-0.359240
81,-0.382115,-0.359597
82,-0.381714,-0.358361
83,-0.380827,-0.359333
84,-0.380290,-0.359142
85,-0.378791,-0.358890
86,-0.378005,-0.358830
87,-0.377886,-0.358551
88,-0.377679,-0.358743
89,-0.376753,-0.358607
90,-0.376932,-0.359245
91,-0.376206,-0.357918
92,-0.377180,-0.358524
93,-0.375848,-0.358525
94,-0.375216,-0.358553
95,-0.375146,-0.358554
96,-0.374943,-0.358121
97,-0.374841,-0.358665
98,-0.373918,-0.358189
99,-0.372950,-0.358301
100,-0.372464,-0.358114
101,-0.371890,-0.358362
102,-0.372983,-0.358086
103,-0.371737,-0.357680
104,-0.372095,-0.358031
105,-0.370594,-0.357738
106,-0.370996,-0.358169
107,-0.369372,-0.358292
108,-0.368598,-0.358320
109,-0.367864,-0.358647
110,-0.367338,-0.357738
111,-0.366936,-0.358253
112,-0.368007,-0.357989
113,-0.367790,-0.357773
114,-0.366863,-0.358024
115,-0.365708,-0.357199
116,-0.366284,-0.357610
117,-0.367174,-0.357938
118,-0.366508,-0.357804
119,-0.366757,-0.357490
120,-0.366014,-0.357308
121,-0.365702,-0.358158
122,-0.366245,-0.358152
123,-0.366140,-0.357250
124,-0.365469,-0.357450
125,-0.364961,-0.357066
126,-0.365045,-0.357778
127,-0.364883,-0.357252
128,-0.364838,-0.357715
129,-0.364883,-0.357595
130,-0.364572,-0.358061
131,-0.365197,-0.357902
132,-0.364211,-0.356656
133,-0.364279,-0.357223
134,-0.363922,-0.357033
135,-0.364970,-0.358262
136,-0.364114,-0.357525
137,-0.364056,-0.358142
138,-0.364082,-0.357741
139,-0.363331,-0.357801
140,-0.363847,-0.357668
141,-0.364126,-0.357510
142,-0.363177,-0.358153
143,-0.363489,-0.357652
144,-0.364203,-0.357579
145,-0.363586,-0.357056
146,-0.364057,-0.357240
147,-0.363377,-0.357740
148,-0.363454,-0.357167
149,-0.363342,-0.357965
150,-0.363450,-0.357511
151,-0.364374,-0.357411
152,-0.362818,-0.357176
153,-0.362797,-0.357166
154,-0.363399,-0.357962
155,-0.362864,-0.357635
156,-0.362566,-0.357662
157,-0.362326,-0.357623
158,-0.362026,-0.357062
159,-0.361763,-0.357310
160,-0.361956,-0.357311
161,-0.361840,-0.357074
162,-0.361108,-0.357590
163,-0.361899,-0.357438
164,-0.362103,-0.356856
165,-0.361210,-0.356984
166,-0.361663,-0.357042
167,-0.361120,-0.357703
168,-0.360650,-0.357349
169,-0.360436,-0.357449
170,-0.361377,-0.357516
171,-0.360997,-0.357022
172,-0.360937,-0.357537
173,-0.361186,-0.357203
174,-0.361430,-0.357511
175,-0.361246,-0.357624
176,-0.361082,-0.357800
177,-0.360605,-0.357227
178,-0.360940,-0.357397
179,-0.361822,-0.358089
180,-0.361417,-0.357644
181,-0.360766,-0.357715
182,-0.360506,-0.357387
183,-0.360879,-0.357332
184,-0.360955,-0.357388
185,-0.360590,-0.357071
186,-0.360695,-0.357298
187,-0.360027,-0.357521
188,-0.360435,-0.357463
189,-0.360812,-0.357286
190,-0.359976,-0.357320
191,-0.360108,-0.357236
192,-0.361300,-0.357850
193,-0.360058,-0.356873
194,-0.360791,-0.357377
195,-0.359720,-0.357746
196,-0.360347,-0.357461
197,-0.360869,-0.356468
198,-0.360569,-0.357226
199,-0.360757,-0.357004

